How Similar are the Properties of Quasars with Nearly Identical Ultraviolet Spectra?

The spectrum of a quasar contains important information about its properties. Thus, it can be expected that two quasars with similar spectra will have similar properties, but just how similar has not before been quantified. Here we compare the ultraviolet spectra of a sample of 5553 quasars from Data Release 7 of the Sloan Digital Sky Survey, focusing on the $1350$ \AA \ $\leq \lambda \leq 2900$ \AA \ rest-frame region which contains prominent emission lines from \SiIV, O IV], \CIV, \CIII, and \MgII\ species. We use principal component analysis to determine the dominant components of spectral variation, as well as to quantitatively measure spectral similarity. As suggested by both the Baldwin effect and modified Baldwin effect, quasars with similar spectra have similar properties: bolometric luminosity, Eddington fraction, and black hole mass. The latter two quantities are calculated from the luminosity in conjunction with spectral features, and the variation between quasars with virtually identical spectra (which we call doppelg\"angers) is driven by the variance in the luminosity plus measurement uncertainties. In the doppelgangers the luminosity differences show 1$\sigma$ uncertainties of 57\% (or 0.63 magnitudes) and $\sim$70\% 1$\sigma$ uncertainties for mass and Eddington fraction. Much of the difference in luminosities may be attributable to time lags between the spectral lines and the continuum. Furthermore, we find that suggestions that the mostly highly accreting quasars should be better standard candles than other quasars are not bourne out for doppelgangers. Finally, we discuss the implications for using quasars as cosmological probes and the nature of the first two spectral principal components.

==> table2.txt <==
####################################################################################
Instructions:
1. Hyper distance is defined in equation 4 in the paper.
2. The values used to calculate del MBH, del L_c,CIV, del L/L_Edd were retrieved
from Shen et al. 2011.  
###############################################################################################################################
     SDSS Name        plate  fiber    MJD        SDSS Name         plate  fiber    MJD       hyper        del    del     del
                                                                                            distance      MBH  L_c,CIV  L/L_Edd
###############################################################################################################################
	                                                                                                    %       %       %
###############################################################################################################################
										
125805.31+512207.0	0886	020	52381	105523.56+414214.7	1362	109	53050	5.21678E-05	64.40	12.90	46.78
082810.35+324134.5	0932	473	52620	161406.54+203757.6	2206	453	53795	5.42040E-05	93.45	99.91	17.00
110939.35+464349.7	1438	466	53054	135424.90+243006.3	2119	281	53792	5.50692E-05	6.91	16.86	24.97
102820.33+561204.6	0947	139	52411	154948.71+263047.8	1654	258	53498	5.51142E-05	11.50	24.29	35.76
133700.08+024925.5	0528	489	52022	153647.69+152149.9	2782	485	54592	5.56260E-05	95.24	30.74	65.84
010523.24+140930.3	0421	035	51821	141404.80+134455.8	1706	468	53442	5.86475E-05	13.79	71.57	58.56
120324.32+072049.3	1623	192	53089	152848.98+200649.1	2164	380	53886	6.05314E-05	72.53	59.52	21.33
172209.44+273042.9	0980	147	52431	154640.75+300123.7	1390	372	53142	6.10330E-05	82.31	74.62	3.45
130717.34+125206.1	1696	485	53116	133220.98+161158.5	2606	101	54154	6.11398E-05	98.77	37.27	70.92
111040.10+101304.7	1221	562	52751	111949.84+225143.1	2493	007	54115	6.21757E-05	86.10	8.45	81.35
005102.42-010244.4	0394	209	51913	092719.09+215052.4	2289	449	53708	6.22479E-05	34.20	103.42	80.97
134446.88+413541.1	1377	442	53050	131153.59+235323.3	2663	123	54234	6.24098E-05	9.20	116.95	109.50
091109.79+201432.4	2286	549	53700	161803.88+100616.8	2529	431	54585	6.26418E-05	40.86	18.18	56.66
162622.05+295237.5	1421	494	53149	125833.97+310727.6	1994	042	53845	6.33802E-05	80.39	77.32	0.00
083511.66+261705.4	1587	273	52964	135200.33+155455.8	2743	318	54259	6.35500E-05	4.60	30.00	41.30
144608.76+102343.0	1713	343	53827	152921.98+171913.0	2794	051	54537	6.36317E-05	89.82	57.65	131.53
082819.83+530053.0	0444	436	51883	133220.98+161158.5	2606	101	54154	6.38459E-05	25.19	10.91	35.32
133635.14+145221.9	1775	569	53847	113650.22+300555.1	2220	486	53795	6.42864E-05	18.37	72.34	55.81
080844.84+140737.4	2268	558	53682	123005.72+234639.3	2659	241	54498	6.42995E-05	2.30	36.99	43.72
082810.35+324134.5	0932	473	52620	091109.79+201432.4	2286	549	53700	6.45726E-05	20.65	73.91	43.06
115907.40+054500.2	0841	458	52375	074126.07+421530.7	1735	080	53035	6.47046E-05	103.90	124.32	6.68
161406.54+203757.6	2206	453	53795	161803.88+100616.8	2529	431	54585	6.49224E-05	38.65	49.35	31.29
074351.96+334957.5	0542	208	51993	133433.68+492445.7	1283	441	52762	6.50672E-05	18.37	59.89	72.73
125428.63+665604.1	0495	193	51988	104814.89+461655.2	1434	420	53053	6.53107E-05	68.50	37.54	30.16
104409.48+053134.5	0578	530	52339	120531.99+345350.3	2089	374	53498	6.61026E-05	87.97	131.59	57.09
033324.83-061003.4	0461	506	51910	225921.59+140256.0	0741	639	52261	6.62736E-05	87.97	57.32	35.54
010931.39+144729.1	0422	514	51811	143539.70+021044.7	0536	439	52024	6.62863E-05	78.45	88.54	15.85
085952.71+033318.4	0565	566	52225	153647.69+152149.9	2782	485	54592	6.65375E-05	68.50	59.89	10.12
133700.08+024925.5	0528	489	52022	085952.71+033318.4	0565	566	52225	6.67032E-05	140.78	86.64	74.72
173042.38+545601.1	0360	382	51816	110706.43+504641.6	0877	588	52353	6.68650E-05	38.65	2.76	35.32
143627.78+343416.8	1645	119	53172	111153.87+154154.3	2491	067	53855	6.70111E-05	9.20	27.36	35.54
123558.55-023503.3	0335	236	52000	081109.14+054646.0	1295	174	52934	6.72284E-05	11.50	88.89	69.31
143252.47+564847.7	0790	219	52441	132750.41+440526.2	1376	598	53089	6.73068E-05	25.19	48.70	68.90
153928.73+465538.4	1168	358	52731	111949.84+225143.1	2493	007	54115	6.74460E-05	49.60	33.81	73.92
033324.83-061003.4	0461	506	51910	130157.22+635350.4	0602	229	52072	6.76008E-05	64.40	60.06	7.36
123243.07+114627.6	1616	294	53169	140012.27+232346.7	2784	474	54529	6.76456E-05	40.86	44.62	12.65
140008.03+031313.6	0531	528	52028	112751.60+561725.8	1310	290	53033	6.76501E-05	27.46	20.66	20.65
132352.22+590845.2	0959	385	52411	135946.75+270631.1	2118	074	53820	6.79214E-05	62.33	16.09	73.33
091928.67+021828.0	0473	441	51929	083529.71+080557.4	1759	260	53081	6.79374E-05	124.04	54.55	87.97
162449.81+483045.6	0625	231	52145	091054.17+375915.0	0937	054	52707	6.81815E-05	68.50	73.04	125.44
171308.64+320915.1	0976	119	52413	124203.25+243121.6	2660	166	54504	6.82263E-05	2.30	14.33	10.58
143515.80+084859.4	1812	595	53795	132747.47+284259.9	1978	224	53473	6.84269E-05	0.00	14.77	11.50
113538.10+591408.8	0952	105	52409	093833.16+134701.1	2580	496	54092	6.88437E-05	9.20	11.02	32.63
150931.32+024434.0	0540	449	51996	130724.69+371156.9	2016	523	53799	6.90036E-05	16.08	16.22	0.23
151356.80+394605.2	1292	257	52736	080831.92+144437.1	2268	452	53682	6.92109E-05	53.90	34.92	84.03
134845.69+334103.7	2028	058	53818	162741.39+081427.5	2532	105	54589	6.97683E-05	84.22	105.85	25.42
081518.99+103711.5	2421	549	54153	091040.57+142836.4	2436	502	54054	6.99327E-05	9.20	31.76	43.06
172209.44+273042.9	0980	147	52431	150805.13+185243.2	2792	145	54556	7.01759E-05	74.52	80.00	21.56
163949.52+424153.0	0628	482	52083	113538.10+591408.8	0952	105	52409	7.04802E-05	2.30	24.27	20.88
140828.53+490222.1	1671	112	53446	152028.75+082536.7	1721	272	53857	7.07794E-05	25.19	80.81	98.94
101759.83+023020.4	0503	428	51999	134006.80+184122.1	2642	181	54232	7.11243E-05	49.60	7.76	42.41
125532.99-001642.5	0293	224	51994	100005.05+183402.7	2371	173	53762	7.13348E-05	13.79	27.23	11.96
151503.40+342816.2	1385	621	53108	080844.84+140737.4	2268	558	53682	7.14200E-05	6.91	6.85	3.68
161406.54+203757.6	2206	453	53795	091109.79+201432.4	2286	549	53700	7.14639E-05	76.49	31.88	26.55
004639.86+000732.1	0394	353	51913	165739.83+350426.9	0972	363	52435	7.15381E-05	47.43	60.06	16.77
124655.71+400701.7	1985	161	53431	100000.37+222826.2	2298	107	53737	7.15751E-05	49.60	53.68	9.66
091521.93+091508.3	1301	418	52976	130845.71+252417.8	2663	333	54234	7.17327E-05	124.04	50.00	150.59
074351.96+334957.5	0542	208	51993	113412.50+074037.3	1619	431	53084	7.17601E-05	22.92	27.18	5.52
100959.91+100219.3	1308	025	53053	094025.95+233609.3	2296	189	53735	7.18353E-05	29.71	47.80	37.10
102144.66+063846.4	0998	430	52750	152028.75+082536.7	1721	272	53857	7.20258E-05	6.91	28.99	21.56
112453.14+451435.8	1441	042	53083	133635.14+145221.9	1775	569	53847	7.22362E-05	25.19	6.43	18.14
133404.17+354735.3	1993	528	53762	121454.20+332058.7	1999	285	53503	7.24430E-05	138.42	71.07	92.37
092805.81+564305.4	0451	593	51908	104814.89+461655.2	1434	420	53053	7.28504E-05	62.33	65.75	0.46
082633.95+491311.0	0443	456	51873	151503.40+342816.2	1385	621	53108	7.29035E-05	13.79	87.48	95.78
082059.58+454702.6	0441	079	51868	161406.54+203757.6	2206	453	53795	7.29420E-05	126.83	61.58	82.89
144303.00+395049.6	1350	441	52786	150147.51+052006.2	1831	149	54557	7.31007E-05	80.39	13.81	93.81
114116.52+034659.5	0838	047	52378	123252.61+234823.0	2659	084	54498	7.31313E-05	31.96	73.83	22.70
160641.13+471645.3	0813	545	52354	090203.54+462423.6	0898	468	52606	7.32772E-05	4.60	50.62	57.51
091158.65+515720.2	0553	120	51999	103540.82+230953.2	2367	600	53763	7.33616E-05	103.90	30.26	70.32
131951.02+060110.1	0851	529	52376	145742.76+243614.4	2149	276	54509	7.35076E-05	80.39	75.56	8.28
102144.66+063846.4	0998	430	52750	140828.53+490222.1	1671	112	53446	7.35624E-05	31.96	55.05	81.74
115329.76+073428.2	1621	036	53383	144650.51+051245.4	1829	134	53494	7.35701E-05	13.79	68.89	56.45
120823.19+094722.2	1229	189	52723	075907.52+183642.9	1922	220	53315	7.36980E-05	58.14	36.89	28.13
235925.46+002854.6	0387	472	51791	102350.73+065103.8	0998	483	52750	7.37783E-05	40.86	20.47	63.37
005320.83+152724.2	0420	487	51871	131712.34+431300.8	1376	265	53089	7.40040E-05	68.50	46.06	9.43
101930.42+522411.8	0904	085	52381	113412.50+074037.3	1619	431	53084	7.44022E-05	18.37	16.85	41.30
134855.27-032141.4	0913	046	52433	102350.73+065103.8	0998	483	52750	7.44993E-05	11.50	49.26	34.42
142355.41+644055.0	0499	362	51988	161856.13+190219.5	2969	450	54586	7.45045E-05	66.46	87.94	38.43
074727.75+212541.6	1203	106	52669	144707.17+371212.5	1383	366	53116	7.46348E-05	45.25	66.17	53.90
082910.24+470516.4	0549	423	51981	102144.66+063846.4	0998	430	52750	7.47286E-05	87.97	44.02	45.69
160641.13+471645.3	0813	545	52354	082510.09+031801.4	1185	088	52642	7.47476E-05	89.82	74.29	16.77
001157.76-103735.1	0652	264	52138	104906.46+172035.7	2483	327	53852	7.48829E-05	49.60	12.41	9.43
120406.67+525000.1	0883	344	52430	091258.55+120638.4	2576	636	54086	7.49315E-05	27.46	62.48	28.13
115013.26+440511.4	1368	202	53084	125004.62+402108.8	1985	555	53431	7.51783E-05	20.65	16.22	40.86
172654.74+542942.6	0367	014	51997	141204.81+025339.1	0533	372	51994	7.51894E-05	25.19	94.52	72.93
225220.00-011022.2	0676	140	52178	121918.11+244002.4	2657	079	54502	7.53643E-05	6.91	82.61	93.45
122848.78+065141.1	1626	065	53472	102134.23+345051.3	1958	343	53385	7.54822E-05	80.39	20.48	90.91
230949.77+134510.4	0744	297	52251	162730.32+223157.2	1572	258	53177	7.56325E-05	62.33	10.73	67.89
115916.39-014552.5	0331	430	52368	225220.00-011022.2	0676	140	52178	7.56958E-05	103.90	40.00	69.51
111934.89+023725.0	0510	634	52381	220248.60+123645.5	0734	588	52224	7.57354E-05	31.96	41.38	68.50
130924.77+412427.9	1460	242	53138	151806.97+425959.4	1678	427	53433	7.57418E-05	98.77	9.52	83.65
114449.28+474537.7	1444	594	53054	124203.25+243121.6	2660	166	54504	7.57790E-05	66.46	14.33	52.40
103644.75+405305.9	1360	030	53033	131028.07+074537.4	1795	514	54507	7.60111E-05	105.57	41.57	132.70
154948.71+263047.8	1654	258	53498	134517.89+154204.5	2742	252	54233	7.60157E-05	11.50	62.40	49.17
085835.64+143354.1	2433	508	53820	134517.89+154204.5	2742	252	54233	7.60219E-05	49.60	59.78	98.24
022848.22-091203.7	0454	151	51908	085517.21+373435.5	0936	317	52705	7.61072E-05	51.76	14.01	65.43
085837.05+483022.5	0764	530	52238	130845.71+252417.8	2663	333	54234	7.61152E-05	121.16	75.54	64.19
084317.60+080459.7	1298	373	52964	095037.74+361145.5	1595	516	52999	7.62094E-05	47.43	23.29	21.33
073453.77+322624.1	0541	227	51959	162354.61+100444.5	2532	342	54589	7.62136E-05	78.45	37.40	43.06
082059.58+454702.6	0441	079	51868	082810.35+324134.5	0932	473	52620	7.62325E-05	47.43	45.29	96.49
155421.58+425235.1	1334	156	52764	125501.37+120614.5	1695	198	53473	7.64997E-05	115.17	44.97	143.85
125014.17+155038.1	1770	521	53171	110520.06+185828.4	2490	313	54179	7.65732E-05	58.14	34.65	90.73
145815.22+003908.7	0309	588	51994	115508.23+044153.5	0840	116	52374	7.66591E-05	9.20	29.46	10.81
085624.19+044737.4	1190	552	52670	074914.78+472904.1	1737	407	53055	7.67000E-05	86.10	121.69	43.72
090033.73+521728.8	0552	398	51992	134203.82+162546.2	2607	079	54184	7.67052E-05	72.53	39.97	26.78
130138.55-021547.6	0339	387	51692	152811.70+442559.8	1051	114	52468	7.67963E-05	66.46	36.87	22.24
114116.52+034659.5	0838	047	52378	135424.90+243006.3	2119	281	53792	7.68376E-05	49.60	52.41	1.84
092952.17+355449.8	1275	287	52996	123252.61+234823.0	2659	084	54498	7.69312E-05	112.05	104.19	11.04
134636.59+012213.8	0530	288	52026	080319.54+204011.7	1922	414	53315	7.69533E-05	80.39	75.08	8.97
143454.72+285624.5	2134	604	53876	161406.54+203757.6	2206	453	53795	7.70584E-05	95.24	10.07	84.97
074727.75+212541.6	1203	106	52669	105938.52+193704.0	2485	557	54176	7.75329E-05	84.22	93.78	13.56
111934.89+023725.0	0510	634	52381	125940.87+641935.2	0602	280	52072	7.76006E-05	68.50	14.32	85.73
085813.89+544607.8	0449	459	51900	074727.75+212541.6	1203	106	52669	7.76425E-05	49.60	68.69	46.56
031528.65-061433.5	0459	568	51924	082121.88+250817.5	1585	531	52962	7.77166E-05	148.46	89.95	86.48
145901.28+002123.7	0310	342	51990	152754.34+452912.4	1051	605	52468	7.77249E-05	34.20	49.23	11.73
141644.37+441557.4	1394	482	53108	150530.14+261438.3	2154	289	54539	7.77277E-05	100.50	18.05	88.52
150450.17+415225.5	1291	476	52735	135545.07+325835.9	2117	483	54115	7.77621E-05	78.45	23.48	97.72
144742.96+005408.9	0308	540	51662	100731.90+152249.9	2586	544	54169	7.78972E-05	49.60	8.44	53.68
151503.40+342816.2	1385	621	53108	123005.72+234639.3	2659	241	54498	7.81692E-05	9.20	30.34	40.20
074457.81+253505.1	0857	444	52314	105110.52+312428.0	2026	210	53711	7.82840E-05	2.30	72.42	82.69
231641.50-092309.4	0645	351	52203	123920.84+171324.4	2599	075	54234	7.82921E-05	130.87	68.69	72.53
082810.35+324134.5	0932	473	52620	161803.88+100616.8	2529	431	54585	7.83262E-05	60.24	57.66	14.48
082810.35+324134.5	0932	473	52620	143454.72+285624.5	2134	604	53876	7.83697E-05	2.30	92.16	98.42
204812.55-004230.2	0982	135	52466	130430.59+130218.0	1696	409	53116	7.83738E-05	115.17	111.71	1.84
235925.46+002854.6	0387	472	51791	145314.76+160737.0	2764	423	54535	7.85916E-05	105.57	20.29	93.63
173630.43+573534.1	0358	534	51818	160135.70+220204.0	2173	417	53874	7.86606E-05	107.22	59.65	55.81
102149.58+461622.9	0944	598	52614	124124.00+334919.7	2020	115	53431	7.88230E-05	20.65	31.66	13.56
162622.05+295237.5	1421	494	53149	170716.80+370358.3	2971	551	54590	7.89060E-05	107.22	100.35	17.68
105558.69+415900.3	1435	426	52996	141337.95+271511.0	2127	380	53859	7.89465E-05	102.21	20.08	80.00
074126.07+421530.7	1735	080	53035	090345.44+210932.3	2284	135	53708	7.91278E-05	121.16	135.20	27.00
083804.31+341604.5	0933	497	52642	160426.42+154321.4	2197	218	53555	7.91490E-05	47.43	23.02	65.02
090340.16+350430.2	1211	592	52964	144209.44+211027.7	2789	480	54555	7.93759E-05	47.43	52.74	8.28
010954.37+003813.0	0397	439	51794	134636.59+012213.8	0530	288	52026	7.94072E-05	18.37	82.86	94.17
134121.33-020856.4	0912	598	52427	091031.45+182610.7	2437	403	53848	7.95270E-05	145.28	133.14	22.70
154549.58+343626.2	1402	035	52872	120531.99+345350.3	2089	374	53498	7.95429E-05	51.76	65.06	8.51
212407.64+115056.9	0730	372	52466	162003.42+083443.7	2529	062	54585	7.95621E-05	4.60	49.29	59.19
023921.17-072530.3	0455	577	51909	112237.86+622024.2	0775	507	52295	7.96202E-05	66.46	4.44	64.61
143539.70+021044.7	0536	439	52024	151202.74+230918.8	2155	131	53820	7.96832E-05	20.65	95.17	78.65
010931.39+144729.1	0422	514	51811	151202.74+230918.8	2155	131	53820	7.97485E-05	60.24	8.40	64.81
134618.30+484652.0	1284	529	52736	123601.26+354224.5	2010	130	53495	7.97813E-05	56.03	45.69	12.19
133433.68+492445.7	1283	441	52762	113412.50+074037.3	1619	431	53084	7.99563E-05	4.60	34.10	77.48
163949.52+424153.0	0628	482	52083	093833.16+134701.1	2580	496	54092	8.00698E-05	11.50	13.33	11.96
223124.52-084649.1	0721	491	52228	115445.54+401329.7	1976	319	53401	8.01033E-05	87.97	28.74	65.84
231711.84-103350.1	0645	250	52203	114455.15+495210.9	0967	545	52636	8.01298E-05	126.83	137.85	21.56
120926.56+680540.8	0493	482	51957	143819.07+170033.2	2761	637	54534	8.01360E-05	11.50	57.74	71.93
130041.31+034515.6	0849	253	52439	130717.34+125206.1	1696	485	53116	8.01598E-05	0.00	13.73	16.77
133304.12+135748.6	1775	177	53847	132926.30+092122.0	1800	083	53884	8.03204E-05	34.20	62.39	95.07
124600.31+620018.3	0781	108	52373	130845.71+252417.8	2663	333	54234	8.05022E-05	64.40	15.54	83.46
161522.38+404154.5	1171	294	52753	085648.97+604314.1	1785	521	54439	8.05478E-05	16.08	105.21	98.07
005320.83+152724.2	0420	487	51871	141018.79+553541.3	1324	620	53088	8.06629E-05	82.31	6.84	47.65
082701.64+394931.8	0894	491	52615	094119.95+181257.6	2369	456	53733	8.06735E-05	74.52	15.26	81.55
130138.55-021547.6	0339	387	51692	164858.36+340059.9	1175	466	52791	8.06960E-05	6.91	39.63	28.36
080430.02+405048.0	0545	464	52202	155155.74+325929.7	1403	120	53227	8.07241E-05	66.46	8.51	60.03
080844.84+140737.4	2268	558	53682	145404.41+153112.9	2764	226	54535	8.07359E-05	74.52	13.25	63.57
100505.62+021251.6	0501	511	52235	165739.83+350426.9	0972	363	52435	8.07570E-05	130.87	80.24	68.70
142402.65+263624.8	2131	460	53819	143454.72+285624.5	2134	604	53876	8.08783E-05	139.61	38.46	159.73
153416.54+304306.3	1389	359	53135	154454.47+121236.9	2516	603	54240	8.08875E-05	34.20	24.26	55.81
095915.36+384332.5	1277	633	52765	160312.20+355441.0	1682	179	53173	8.10561E-05	80.39	3.85	86.48
100923.95+025054.8	0502	378	51957	160753.08+323105.4	1419	233	53144	8.10797E-05	53.90	78.22	31.51
113849.83+030005.6	0513	577	51989	093436.34+320100.1	1943	204	53386	8.11257E-05	56.03	8.48	60.45
235925.46+002854.6	0387	472	51791	134855.27-032141.4	0913	046	52433	8.11344E-05	29.71	68.02	92.73
125004.62+402108.8	1985	555	53431	150932.70+201922.8	2153	046	54212	8.15024E-05	2.30	18.18	12.65
165829.70+263633.3	1692	547	53473	121800.42+403608.5	1995	635	53415	8.15040E-05	6.91	48.81	58.14
120324.32+072049.3	1623	192	53089	154424.40+021726.6	2955	532	54562	8.15061E-05	40.86	4.22	41.52
142239.98+080535.8	1811	093	53533	151629.04+045752.6	1834	310	54562	8.16518E-05	100.50	8.00	99.81
081948.59+302139.8	0931	175	52619	155155.74+325929.7	1403	120	53227	8.16956E-05	47.43	34.95	10.81
010400.91-091642.0	0659	349	52199	130430.59+130218.0	1696	409	53116	8.16998E-05	93.45	139.22	65.84
132736.60+593926.0	0959	532	52411	083511.66+261705.4	1587	273	52964	8.19251E-05	70.52	38.60	29.94
093035.60+520047.7	0767	550	52252	135647.51+205908.5	2770	477	54510	8.20582E-05	82.31	10.31	89.45
105705.51-010737.9	0276	010	51909	130957.06+304029.3	2009	408	53904	8.23158E-05	31.96	45.23	76.10
082819.83+530053.0	0444	436	51883	130717.34+125206.1	1696	485	53116	8.23483E-05	116.70	26.63	99.98
091158.65+515720.2	0553	120	51999	092037.81+105954.2	1740	434	53050	8.24742E-05	6.91	17.94	18.83
105523.56+414214.7	1362	109	53050	164132.79+253254.5	1423	200	53167	8.25595E-05	135.98	1.74	140.78
131404.91+024959.0	0525	504	52295	113852.64+632934.0	0597	055	52059	8.28154E-05	47.43	22.81	52.18
103414.12+021930.8	0505	426	52317	133353.33+573925.9	0960	259	52425	8.28281E-05	89.82	47.19	46.56
112250.95+143732.5	1753	477	53383	133635.14+145221.9	1775	569	53847	8.28652E-05	56.03	40.75	13.79
123601.26+354224.5	2010	130	53495	140320.74+314709.1	2121	147	54180	8.28664E-05	110.46	50.86	70.52
010954.37+003813.0	0397	439	51794	074009.90+324658.3	0541	517	51959	8.30182E-05	126.83	88.88	41.97
145259.56+365511.4	1383	612	53116	143057.53+202639.4	2774	536	54534	8.30633E-05	47.43	28.57	86.85
171308.64+320915.1	0976	119	52413	114449.28+474537.7	1444	594	53054	8.30793E-05	68.50	0.00	62.12
150951.55+285608.2	1845	228	54144	125846.48+332234.6	2006	239	53476	8.30802E-05	2.30	74.37	72.73
132214.82+005419.9	0297	322	51959	152811.70+442559.8	1051	114	52468	8.30994E-05	140.78	31.03	119.25
134834.97+010626.2	0300	445	51943	121715.49+211249.4	2610	529	54476	8.31066E-05	116.70	86.96	41.30
142434.22+353638.9	1644	493	53144	135843.01+261451.3	2118	048	53820	8.32210E-05	13.79	3.66	18.60
144025.08+123151.7	1712	395	53531	095459.37+674344.0	1879	220	54478	8.32301E-05	29.71	13.33	39.32
101519.22+154433.0	2588	555	54174	145404.41+153112.9	2764	226	54535	8.32445E-05	125.44	70.36	60.87
140315.71+373013.1	1642	488	53115	120315.99+152449.0	1764	426	53467	8.32697E-05	68.50	49.08	15.17
110456.26+361041.9	2034	377	53466	133220.98+161158.5	2606	101	54154	8.33042E-05	80.39	78.40	1.15
101759.83+023020.4	0503	428	51999	132009.71+235622.7	2664	276	54524	8.33230E-05	53.90	57.07	103.39
152811.70+442559.8	1051	114	52468	120724.71+403413.4	1995	263	53415	8.34442E-05	98.77	23.34	116.24
100100.68+634658.3	0487	576	51943	143251.78+214327.9	2788	478	54553	8.35427E-05	11.50	20.44	10.81
133118.02+111514.6	1699	094	53148	132149.32+134558.3	1773	015	53112	8.35866E-05	58.14	14.97	43.28
005934.10-084313.1	0658	407	52146	084043.68+351514.4	0933	578	52642	8.36053E-05	18.37	17.45	2.30
101759.83+023020.4	0503	428	51999	145742.76+243614.4	2149	276	54509	8.36157E-05	16.08	14.62	0.46
204812.55-004230.2	0982	135	52466	115029.44+252013.6	2510	530	53877	8.36444E-05	80.39	24.64	104.40
212407.64+115056.9	0730	372	52466	143627.78+343416.8	1645	119	53172	8.36843E-05	22.92	87.77	117.15
115731.02+044102.4	0841	223	52375	135042.34+372623.3	2033	366	53476	8.37701E-05	177.76	130.97	120.29
153928.73+465538.4	1168	358	52731	111040.10+101304.7	1221	562	52751	8.38228E-05	122.61	25.54	134.98
135844.57-011055.2	0915	329	52443	105821.39+405939.4	1437	266	53046	8.38492E-05	66.46	14.63	93.45
000500.53+010220.8	1490	368	52994	090508.04+614545.3	1786	429	54450	8.39452E-05	107.22	62.81	145.17
003633.93-101228.8	0654	029	52146	093452.63+092723.3	1304	452	52993	8.39569E-05	49.60	112.99	71.33
144001.64+610133.8	0608	368	52081	144753.99+130005.7	1712	605	53531	8.40684E-05	22.92	54.12	29.26
125846.48+332234.6	2006	239	53476	094450.76+151236.9	2581	074	54085	8.41979E-05	72.53	51.32	23.61
114116.52+034659.5	0838	047	52378	110939.35+464349.7	1438	466	53054	8.42806E-05	43.06	67.77	23.15
115333.21+265640.1	2223	154	53793	120913.73+212127.2	2609	521	54476	8.43464E-05	86.10	99.78	32.41
010931.39+144729.1	0422	514	51811	103435.00+133003.1	1748	393	53112	8.44605E-05	9.20	3.28	11.50
100959.91+100219.3	1308	025	53053	113726.95+283637.4	2220	125	53795	8.44613E-05	100.50	83.81	42.63
145731.87+041728.0	0589	347	52055	102303.40+440250.6	1358	527	52994	8.45493E-05	20.65	13.26	7.36
104409.48+053134.5	0578	530	52339	154549.58+343626.2	1402	035	52872	8.45978E-05	40.86	84.64	49.17
154640.75+300123.7	1390	372	53142	150805.13+185243.2	2792	145	54556	8.46069E-05	9.20	6.33	24.97
005320.83+152724.2	0420	487	51871	072803.24+391156.1	1734	281	53034	8.46227E-05	38.65	32.34	60.87
133433.68+492445.7	1283	441	52762	095406.91+312955.6	1946	622	53432	8.46251E-05	53.90	28.68	77.48
154810.37+471900.6	1168	481	52731	115536.72+355808.8	2035	071	53436	8.46527E-05	56.03	51.58	1.15
154017.98+304438.8	1389	506	53135	145643.59+124644.5	2751	285	54243	8.46578E-05	31.96	15.57	17.23
113255.58+313009.6	1974	148	53430	134544.00+183739.9	2755	391	54507	8.46710E-05	16.08	58.23	46.35
120155.31+204957.9	2608	460	54474	141457.41+175057.8	2758	064	54523	8.47289E-05	0.00	11.52	6.91
133433.68+492445.7	1283	441	52762	105042.87+362919.0	2090	506	53463	8.47532E-05	66.46	47.31	18.14
074553.16+334420.4	0542	001	51993	085952.71+033318.4	0565	566	52225	8.48045E-05	89.82	93.12	0.46
160323.45+381016.3	1055	227	52761	133220.98+161158.5	2606	101	54154	8.48851E-05	95.24	84.47	20.42
090021.37+490621.5	0765	399	52254	122052.50+385536.8	2001	582	53493	8.49600E-05	9.20	26.87	35.09
102048.84+483908.7	0873	513	52674	084253.72+222835.7	2084	507	53360	8.49672E-05	16.08	50.28	61.91
163949.52+424153.0	0628	482	52083	160735.81+104958.0	2525	109	54569	8.50005E-05	47.43	4.65	32.18
160753.08+323105.4	1419	233	53144	112457.67+232436.0	2497	127	54154	8.50037E-05	9.20	65.87	63.78
004639.86+000732.1	0394	353	51913	100505.62+021251.6	0501	511	52235	8.50342E-05	98.77	22.94	83.08
120821.79+645453.6	0599	476	52317	081909.53+250347.1	1585	402	52962	8.50673E-05	62.33	22.63	47.43
125833.97+310727.6	1994	042	53845	170716.80+370358.3	2971	551	54590	8.51214E-05	34.20	28.57	17.68
115947.32+083307.8	1622	605	53385	080831.92+144437.1	2268	452	53682	8.51534E-05	20.65	12.14	35.32
145901.28+002123.7	0310	342	51990	143344.84+063615.5	1828	381	53504	8.51846E-05	34.20	54.00	27.23
162905.18+285804.6	1421	106	53149	113507.52+155852.5	2503	135	53856	8.52138E-05	20.65	44.79	35.98
081733.74+493221.2	0440	542	51885	162003.42+083443.7	2529	062	54585	8.54007E-05	6.91	29.81	24.74
122957.67+515159.6	0884	154	52374	140043.77+180241.8	2757	240	54509	8.54247E-05	38.65	3.90	40.64
224931.00+000855.2	0378	630	52146	111035.74+405200.4	1437	120	53046	8.55045E-05	72.53	38.36	31.96
130307.05+043735.8	0849	173	52439	082609.95+080121.6	1758	237	53084	8.55391E-05	47.43	90.30	27.91
092805.81+564305.4	0451	593	51908	125428.63+665604.1	0495	193	51988	8.55409E-05	6.91	30.07	30.61
143735.94+033334.3	0586	179	52023	141053.02+551226.9	1325	406	52762	8.56008E-05	116.70	8.76	106.23
110755.79+064159.5	1004	223	52723	111742.83+193314.0	2495	385	54175	8.56657E-05	113.62	3.64	126.97
082810.35+324134.5	0932	473	52620	150147.51+052006.2	1831	149	54557	8.57126E-05	64.40	63.72	0.23
081054.97+431123.0	0546	362	52205	120854.94+221355.7	2644	235	54210	8.57199E-05	43.06	102.81	66.66
152902.82+384103.1	1293	049	52765	114430.36+423710.1	1445	484	53062	8.57689E-05	2.30	27.54	34.20
165739.83+350426.9	0972	363	52435	162003.42+083443.7	2529	062	54585	8.58127E-05	2.30	50.56	52.18
123602.34-033129.9	0335	212	52000	091928.67+021828.0	0473	441	51929	8.58397E-05	18.37	70.87	68.50
080350.50+121916.6	2265	021	53674	102549.18+220435.6	2366	160	53741	8.58410E-05	105.57	32.43	80.78
122758.56+645444.2	0600	425	52317	124236.06+615926.8	0781	161	52373	8.58511E-05	130.87	61.82	89.08
081017.67+055054.5	1295	186	52934	130717.34+125206.1	1696	485	53116	8.58562E-05	22.92	56.63	57.72
150728.56+440810.5	1677	423	53148	111946.94+133759.1	1753	290	53383	8.58708E-05	80.39	86.70	7.82
165709.48+410807.5	0631	057	52079	091402.36+062835.1	1194	195	52703	8.58852E-05	13.79	41.01	31.51
122848.78+065141.1	1626	065	53472	150844.67+163501.4	2765	618	54535	8.59634E-05	58.14	19.48	33.53
080642.65+451752.9	0439	421	51877	121023.20+041639.4	0843	291	52378	8.60972E-05	34.20	17.14	35.32
125800.29+023739.4	0523	557	52026	105319.16+394001.3	1433	029	53035	8.61736E-05	45.25	10.26	54.75
235925.46+002854.6	0387	472	51791	100505.62+021251.6	0501	511	52235	8.61997E-05	167.95	82.09	131.79
123237.48+634635.7	0600	097	52317	130953.87+093828.5	1796	151	53884	8.62726E-05	84.22	12.45	41.08
115202.12+573427.6	1312	462	52781	122823.47+191823.5	2612	181	54480	8.63983E-05	29.71	10.12	24.06
154549.58+343626.2	1402	035	52872	134122.50+185213.9	2642	494	54232	8.64104E-05	128.20	122.90	3.45
170147.67+185215.6	1567	595	53172	114028.74+205657.1	2507	206	53876	8.64224E-05	89.82	47.50	40.42
223843.98+140226.9	0739	475	52520	103740.68+131219.0	1748	178	53112	8.64575E-05	87.97	9.78	90.00
155551.65+351404.3	1417	515	53141	130147.49+164109.5	2603	318	54479	8.64693E-05	74.52	28.37	52.40
120922.31+413558.7	1450	315	53120	160135.70+220204.0	2173	417	53874	8.64896E-05	22.92	66.39	47.22
105515.19+392504.7	1435	183	52996	115029.44+252013.6	2510	530	53877	8.65138E-05	20.65	21.74	3.45
104114.48+575023.9	0948	494	52428	084350.87+565717.0	1784	059	54425	8.65382E-05	66.46	5.29	72.53
123342.03+310445.4	2234	570	53823	125422.84+262005.1	2240	216	53823	8.65544E-05	110.46	127.34	28.36
150728.56+440810.5	1677	423	53148	080804.07+514651.1	1780	447	53090	8.65878E-05	64.40	53.04	121.89
094233.53+430724.4	0941	309	52709	091258.55+120638.4	2576	636	54086	8.67259E-05	95.24	96.98	7.59
135222.48+361211.5	2033	143	53476	172516.00+303402.1	2974	006	54592	8.67398E-05	70.52	42.47	76.69
145744.83+370339.8	1352	359	52819	135424.90+243006.3	2119	281	53792	8.68097E-05	27.46	31.02	8.51
134023.25+061639.8	1803	315	54152	115124.78+162704.6	2512	246	53877	8.68583E-05	38.65	9.46	53.04
015817.58-100304.0	0666	289	52149	092420.01+075259.6	1195	379	52724	8.69218E-05	76.49	1.69	77.87
023219.52+002106.8	0407	512	51820	085917.64+451157.1	0898	283	52606	8.69779E-05	2.30	26.74	26.55
101401.25+352950.6	1954	241	53357	123641.01+195043.9	2613	472	54481	8.70140E-05	80.39	72.61	5.52
105954.00+004647.7	0277	418	51908	074727.75+212541.6	1203	106	52669	8.70228E-05	2.30	67.67	70.72
220348.68-004450.1	0373	298	51788	160143.01+164508.5	2199	140	53556	8.70355E-05	102.21	60.66	133.46
091350.74+362411.0	1213	281	52972	115552.69+443357.2	1368	533	53084	8.70389E-05	9.20	10.71	21.79
143022.54+263031.6	2135	417	53827	111153.87+154154.3	2491	067	53855	8.70419E-05	29.71	29.56	9.89
095329.17+305610.0	1946	023	53432	123342.03+310445.4	2234	570	53823	8.70702E-05	72.53	50.18	25.87
122107.82+142203.0	1766	065	53468	085648.97+604314.1	1785	521	54439	8.70783E-05	118.21	7.87	113.15
083456.48+345240.1	1197	063	52668	115029.44+252013.6	2510	530	53877	8.71197E-05	87.97	5.71	93.27
113538.10+591408.8	0952	105	52409	105558.69+415900.3	1435	426	52996	8.71555E-05	139.61	17.89	128.47
090203.54+462423.6	0898	468	52606	082510.09+031801.4	1185	088	52642	8.71572E-05	93.45	26.12	72.53
083456.48+345240.1	1197	063	52668	130147.49+164109.5	2603	318	54479	8.71586E-05	2.30	1.83	0.69
101934.09+330902.3	1955	126	53442	125846.48+332234.6	2006	239	53476	8.72183E-05	11.50	38.07	35.54
142511.36+371311.7	1381	255	53089	080536.40+182217.7	2081	446	53357	8.72238E-05	145.28	62.02	107.88
121547.49+384012.5	2001	470	53493	123402.58+220803.8	2647	175	54495	8.72758E-05	66.46	6.32	68.70
153928.73+465538.4	1168	358	52731	132152.62+560058.0	1320	194	52759	8.73033E-05	18.37	29.60	39.98
163849.88+472314.2	0627	561	52144	085128.08+135828.4	2430	520	53815	8.73424E-05	86.10	25.20	64.40
105015.78+291830.6	1981	098	53463	121800.42+403608.5	1995	635	53415	8.73630E-05	66.46	19.42	42.19
173042.38+545601.1	0360	382	51816	212608.96+110610.5	0730	473	52466	8.73944E-05	112.05	33.33	62.54
085813.89+544607.8	0449	459	51900	115437.58+163711.9	2512	147	53877	8.75392E-05	74.52	12.47	36.65
122649.98+081624.8	1626	573	53472	135430.69+313938.5	2117	161	54115	8.76481E-05	68.50	16.18	84.41
153851.97+570814.5	0617	329	52072	123920.84+171324.4	2599	075	54234	8.76577E-05	145.28	95.15	69.92
150439.08+364533.8	1352	163	52819	160426.42+154321.4	2197	218	53555	8.76604E-05	74.52	14.78	62.12
212608.96+110610.5	0730	473	52466	110706.43+504641.6	0877	588	52353	8.76915E-05	82.31	30.65	28.81
135851.73+540805.3	1323	091	52797	151808.50+202230.5	2156	119	54525	8.77722E-05	22.92	52.42	74.32
022540.43+005720.9	0406	535	51869	104158.47+370704.0	1998	137	53433	8.78151E-05	36.43	32.74	8.51
235809.66+011003.7	0685	384	52203	122049.26+291142.3	2232	209	53827	8.78168E-05	2.30	2.79	2.99
130138.55-021547.6	0339	387	51692	105821.39+405939.4	1437	266	53046	8.78263E-05	27.46	77.09	116.40
160323.45+381016.3	1055	227	52761	125846.48+332234.6	2006	239	53476	8.78327E-05	31.96	60.07	24.06
101803.78+552310.1	0946	099	52407	122649.98+081624.8	1626	573	53472	8.78367E-05	4.60	53.89	68.90
125940.87+641935.2	0602	280	52072	165003.04+270558.9	1691	226	53260	8.78542E-05	86.10	81.00	13.34
100100.68+634658.3	0487	576	51943	125004.62+402108.8	1985	555	53431	8.78875E-05	25.19	12.12	48.30
224217.18-094645.0	0722	008	52224	091926.42+294751.1	1938	213	53379	8.78942E-05	118.21	10.79	142.27
134544.79-030137.8	0913	137	52433	135445.96+191710.7	2756	458	54508	8.79284E-05	130.87	50.81	93.09
142216.88+105438.8	1707	452	53885	120854.94+221355.7	2644	235	54210	8.79515E-05	45.25	87.24	47.00
095254.10+021932.8	0481	502	51908	143454.72+285624.5	2134	604	53876	8.79537E-05	40.86	7.11	31.96
132522.29+021435.1	0526	036	52312	143611.66+623431.8	2947	232	54533	8.79600E-05	0.00	50.13	81.35
105547.07+274331.0	2359	169	53826	095535.83+170249.1	2583	537	54095	8.80025E-05	51.76	81.87	28.81
075515.21+194657.3	1583	135	52941	161656.91+091913.4	2529	457	54585	8.80109E-05	25.19	30.53	82.69
151017.73+422112.2	1291	618	52735	114757.68+245306.8	2514	355	53882	8.80289E-05	100.50	24.94	85.16
111154.35+372321.2	2030	466	53499	123331.68+192240.3	2612	069	54480	8.80375E-05	49.60	70.11	38.87
225949.11-000654.3	0380	190	51792	123956.10+231002.7	2648	323	54485	8.80939E-05	66.46	22.83	31.74
104221.22+323009.0	2019	456	53430	133220.98+161158.5	2606	101	54154	8.81052E-05	86.10	87.60	17.00
213603.16-072740.8	0641	555	52199	153928.73+465538.4	1168	358	52731	8.81261E-05	29.71	64.52	28.81
083513.89+352430.7	1197	554	52668	143348.89+161705.8	2761	137	54534	8.81365E-05	112.05	10.59	111.89
150728.56+440810.5	1677	423	53148	120724.71+403413.4	1995	263	53415	8.81573E-05	2.30	70.07	76.10
115243.17+382450.4	2027	392	53433	153537.02+115703.5	2754	556	54240	8.81694E-05	76.49	139.89	86.29
132638.15-022800.4	0910	272	52377	155942.78+171251.9	2199	253	53556	8.81743E-05	58.14	59.47	15.17
150450.17+415225.5	1291	476	52735	130147.49+164109.5	2603	318	54479	8.81961E-05	102.21	17.82	93.27
113116.75+304158.1	1974	221	53430	105015.78+291830.6	1981	098	53463	8.82084E-05	4.60	65.13	63.37
151226.00+102726.5	1718	035	53850	160142.11+180221.3	2199	428	53556	8.82398E-05	70.52	108.40	47.65
125605.21+650954.0	0601	600	52316	003633.93-101228.8	0654	029	52146	8.83128E-05	40.86	43.43	4.14
142216.88+105438.8	1707	452	53885	130845.71+252417.8	2663	333	54234	8.83162E-05	154.35	36.91	167.75
080835.76+304702.4	0860	602	52319	160336.42+155906.9	2197	190	53555	8.83373E-05	113.62	58.01	44.16
113721.92+622635.3	0776	490	52319	125833.97+310727.6	1994	042	53845	8.84319E-05	22.92	58.42	35.09
103704.52+654315.1	0489	515	51930	085747.79+144832.3	2433	422	53820	8.84555E-05	36.43	19.20	47.65
125846.48+332234.6	2006	239	53476	144957.95+211817.8	2790	459	54555	8.84627E-05	27.46	49.37	22.70
125423.13+305018.5	2239	609	53726	141129.53+171926.3	2758	136	54523	8.84655E-05	47.43	18.84	26.78
091521.93+091508.3	1301	418	52976	142216.88+105438.8	1707	452	53885	8.84779E-05	58.14	13.72	46.56
020845.54+002236.0	0404	639	51812	085124.38+170750.0	2279	013	53708	8.85057E-05	98.77	142.75	60.24
080145.63+391314.9	0544	585	52201	225514.53-102015.8	0724	139	52254	8.85160E-05	84.22	17.45	70.52
141204.81+025339.1	0533	372	51994	130837.34+192346.6	2617	153	54502	8.85225E-05	9.20	2.93	29.94
215006.72+120620.6	0733	463	52207	135222.48+361211.5	2033	143	53476	8.85349E-05	40.86	73.22	33.08
010931.39+144729.1	0422	514	51811	112237.51+425711.5	1365	194	53062	8.86251E-05	6.91	24.11	36.65
140804.76+443639.5	1467	550	53115	151919.43+234603.3	2158	412	54209	8.86267E-05	62.33	137.27	96.66
132825.88+600605.5	0959	525	52411	145527.18+394932.0	1398	351	53146	8.86380E-05	20.65	13.00	30.16
020114.32-090959.5	0666	168	52149	102111.56+210304.9	2365	014	53739	8.86400E-05	64.40	42.71	20.65
031441.46-000319.8	0413	271	51929	130414.94+454022.1	1459	264	53117	8.86563E-05	97.01	40.32	65.64
234554.54-110432.0	0648	123	52559	074727.75+212541.6	1203	106	52669	8.86758E-05	34.20	13.57	46.35
114752.67+010430.7	0283	607	51959	073926.55+414943.2	1735	101	53035	8.86765E-05	0.00	63.72	69.11
004330.70-093016.8	0656	470	52148	162909.84+224513.9	1572	130	53177	8.86774E-05	56.03	51.50	6.45
092914.36+074154.9	1195	613	52724	160909.97+104942.6	2525	078	54569	8.87368E-05	13.79	4.58	28.59
085952.71+033318.4	0565	566	52225	165739.83+350426.9	0972	363	52435	8.87956E-05	70.52	8.58	64.40
122649.98+081624.8	1626	573	53472	083529.71+080557.4	1759	260	53081	8.88258E-05	43.06	10.93	58.35
083456.48+345240.1	1197	063	52668	110134.55+190909.1	2485	487	54176	8.88371E-05	58.14	28.98	31.96
122311.28+124153.9	1614	477	53120	075744.05+485027.4	1779	479	53089	8.88469E-05	80.39	74.23	3.68
100100.68+634658.3	0487	576	51943	124129.25+183650.2	2600	458	54243	8.88737E-05	80.39	6.67	99.11
130138.55-021547.6	0339	387	51692	220244.65-072411.4	0717	407	52468	8.89634E-05	70.52	48.31	111.74
130017.99+065529.4	1794	231	54504	075907.52+183642.9	1922	220	53315	8.89867E-05	80.39	44.82	41.30
231711.84-103350.1	0645	250	52203	120222.14+143559.2	1763	115	53463	8.90113E-05	31.96	101.34	148.67
103843.53+103024.6	1600	084	53090	125340.07+341548.3	1987	583	53765	8.90171E-05	53.90	41.83	90.18
120030.34+012918.3	0516	208	52017	120823.19+094722.2	1229	189	52723	8.90203E-05	112.05	18.71	103.73
154810.37+471900.6	1168	481	52731	130152.64+341101.9	2006	498	53476	8.90587E-05	34.20	73.83	56.24
082153.82+503120.4	0442	193	51882	141752.13+101850.1	1707	303	53885	8.90646E-05	148.46	78.22	98.42
085805.29+074242.4	1299	144	52972	160047.46+091934.2	1728	510	53228	8.91276E-05	45.25	48.03	7.59
150147.51+052006.2	1831	149	54557	143454.72+285624.5	2134	604	53876	8.91301E-05	66.46	33.33	98.24
082059.58+454702.6	0441	079	51868	150147.51+052006.2	1831	149	54557	8.91307E-05	103.90	19.86	96.31
085605.61+545109.4	0448	041	51900	162622.05+295237.5	1421	494	53149	8.91762E-05	53.90	96.68	34.87
111040.10+101304.7	1221	562	52751	100216.78+134246.4	2586	307	54169	8.92081E-05	147.42	82.62	84.59
100100.68+634658.3	0487	576	51943	150932.70+201922.8	2153	046	54212	8.92453E-05	22.92	30.14	36.21
150951.55+285608.2	1845	228	54144	144957.95+211817.8	2790	459	54555	8.93056E-05	25.19	27.53	52.18
140603.23+045343.1	0582	463	52045	160930.11+475600.5	0622	273	52054	8.93180E-05	43.06	38.87	82.12
223843.98+140226.9	0739	475	52520	133248.00-012119.5	0911	443	52426	8.93471E-05	9.20	40.30	26.78
133635.14+145221.9	1775	569	53847	132654.16+221135.2	2652	584	54508	8.94184E-05	70.52	31.15	94.89
111946.94+133759.1	1753	290	53383	111949.84+225143.1	2493	007	54115	8.94279E-05	38.65	55.80	17.68
122049.26+291142.3	2232	209	53827	152921.98+171913.0	2794	051	54537	8.94589E-05	70.52	13.22	72.13
023921.18+010628.0	0408	460	51821	085805.29+074242.4	1299	144	52972	8.94636E-05	145.28	10.71	150.89
115013.26+440511.4	1368	202	53084	150932.70+201922.8	2153	046	54212	8.94698E-05	18.37	34.15	28.59
122957.67+515159.6	0884	154	52374	162741.39+081427.5	2532	105	54589	8.94753E-05	66.46	37.69	32.63
085422.94+494042.1	0551	280	51993	163204.41+352553.4	1338	055	52765	8.95225E-05	31.96	64.24	58.56
005102.42-010244.4	0394	209	51913	101519.22+154433.0	2588	555	54174	8.95417E-05	110.46	124.72	19.05
172654.74+542942.6	0367	014	51997	162922.87+231958.2	1573	049	53226	8.95862E-05	97.01	73.79	2.53
084858.54+003319.8	0467	159	51901	144001.64+610133.8	0608	368	52081	8.96050E-05	182.52	89.93	159.48
150649.23+201808.2	2153	209	54212	102835.79+262923.3	2353	132	53794	8.96156E-05	47.43	9.89	55.81
103026.92+534806.2	0905	226	52643	143152.60+191937.8	2775	350	54535	8.96660E-05	76.49	80.73	1.84
153416.54+304306.3	1389	359	53135	125005.72+263107.5	2238	004	54205	8.96722E-05	105.57	173.64	125.44
115154.84-005904.6	0284	128	51943	160202.10+495904.3	0620	182	52375	8.96725E-05	25.19	56.41	32.41
123558.55-023503.3	0335	236	52000	094025.95+233609.3	2296	189	53735	8.97404E-05	49.60	97.29	60.03
134630.39+340721.0	2028	196	53818	161856.13+190219.5	2969	450	54586	8.97514E-05	40.86	55.85	99.63
130041.31+034515.6	0849	253	52439	133220.98+161158.5	2606	101	54154	8.98513E-05	98.77	50.36	55.81
144650.51+051245.4	1829	134	53494	130147.49+164109.5	2603	318	54479	8.98519E-05	34.20	84.01	112.68
133129.89+410508.9	1464	393	53091	105054.81+320059.4	2026	224	53711	8.99376E-05	74.52	112.61	67.89
151503.40+342816.2	1385	621	53108	145404.41+153112.9	2764	226	54535	8.99726E-05	68.50	6.41	66.87
082910.24+470516.4	0549	423	51981	134203.82+162546.2	2607	079	54184	9.00111E-05	53.90	37.75	14.94
114455.15+495210.9	0967	545	52636	120222.14+143559.2	1763	115	53463	9.00171E-05	144.18	56.10	138.18
123558.55-023503.3	0335	236	52000	113726.95+283637.4	2220	125	53795	9.00395E-05	84.22	31.51	65.22
162909.84+224513.9	1572	130	53177	133611.62+152932.5	2607	281	54184	9.00763E-05	6.91	46.24	37.99
173630.43+573534.1	0358	534	51818	094551.94+063208.7	0994	360	52725	9.01017E-05	113.62	51.38	71.73
144707.17+371212.5	1383	366	53116	105938.52+193704.0	2485	557	54176	9.01061E-05	43.06	32.68	41.08
121943.87+580544.2	1315	491	52791	075251.11+181108.1	1920	509	53314	9.01229E-05	121.16	47.57	78.06
085854.85+513547.7	0552	366	51992	155551.65+351404.3	1417	515	53141	9.01366E-05	20.65	52.82	73.53
133018.01-010238.6	0297	014	51959	104335.23+263413.8	2355	369	53792	9.02041E-05	9.20	17.87	21.33
123558.55-023503.3	0335	236	52000	124236.06+615926.8	0781	161	52373	9.02337E-05	89.82	18.18	72.33
085550.00+464807.0	0764	137	52238	120253.28+252815.9	2656	347	54484	9.02842E-05	51.76	45.35	10.12
150530.14+261438.3	2154	289	54539	091109.79+201432.4	2286	549	53700	9.02903E-05	70.52	38.52	118.36
212407.64+115056.9	0730	372	52466	143022.54+263031.6	2135	417	53827	9.03183E-05	16.08	89.57	83.08
082059.58+454702.6	0441	079	51868	143454.72+285624.5	2134	604	53876	9.03643E-05	45.25	52.33	2.53
112453.14+451435.8	1441	042	53083	113650.22+300555.1	2220	486	53795	9.04156E-05	43.06	77.86	38.65
095329.17+305610.0	1946	023	53432	103056.73+342408.6	1958	562	53385	9.04173E-05	58.14	5.37	57.93
150931.32+024434.0	0540	449	51996	214408.82-071714.5	1177	541	52824	9.04370E-05	118.21	109.78	10.35
150450.17+415225.5	1291	476	52735	163454.92+164205.2	2207	149	53558	9.04501E-05	64.40	52.41	14.25
154810.37+471900.6	1168	481	52731	160735.23+321228.4	1419	234	53144	9.05206E-05	27.46	34.32	46.35
123504.17+020743.7	0521	311	52326	153647.69+152149.9	2782	485	54592	9.06155E-05	27.46	2.32	32.18
090033.73+521728.8	0552	398	51992	102144.66+063846.4	0998	430	52750	9.06312E-05	103.90	46.20	56.87
093946.56+021245.9	0477	496	52026	113726.95+283637.4	2220	125	53795	9.06340E-05	102.21	112.08	11.96
004639.86+000732.1	0394	353	51913	085952.71+033318.4	0565	566	52225	9.06982E-05	108.85	67.77	48.95
204812.55-004230.2	0982	135	52466	163454.92+164205.2	2207	149	53558	9.07207E-05	51.76	18.52	69.71
104620.96+495337.8	0876	317	52669	135226.95+345016.1	2028	628	53818	9.07533E-05	159.65	19.59	150.69
011616.69+000803.0	0695	558	52202	104639.35+165818.6	2479	086	54174	9.07583E-05	20.65	21.24	38.65
091427.44+382842.9	0937	119	52707	104814.89+461655.2	1434	420	53053	9.07786E-05	4.60	49.84	75.51
224217.18-094645.0	0722	008	52224	090516.66+340921.3	1272	452	52989	9.07992E-05	74.52	63.62	11.50
102649.77+624239.6	0772	487	52375	130346.49+612200.6	0783	229	52325	9.08004E-05	76.49	35.12	102.21
081808.85+090251.1	2571	453	54055	153537.02+115703.5	2754	556	54240	9.08458E-05	98.77	137.57	63.99
021505.62+002727.4	0405	501	51816	081303.83+254211.0	1266	205	52709	9.08557E-05	22.92	0.00	21.10
141139.09+241202.1	2128	316	53800	123622.60+221834.8	2647	156	54495	9.09044E-05	78.45	21.90	107.06
161835.02+360421.1	1056	011	52764	110021.16+193938.5	2485	549	54176	9.09092E-05	2.30	30.09	30.61
094133.60+502637.9	0901	610	52641	115204.84+172429.5	2512	475	53877	9.10311E-05	97.01	36.19	70.52
082443.39+055503.7	1296	002	52962	124149.66+241245.4	2660	127	54504	9.10534E-05	64.40	52.11	14.71
122126.00+273648.5	2233	479	53845	080831.92+144437.1	2268	452	53682	9.10556E-05	80.39	5.61	82.89
220244.65-072411.4	0717	407	52468	152811.70+442559.8	1051	114	52468	9.10573E-05	122.61	11.98	126.14
225517.07-095504.5	0724	183	52254	145154.98+295719.3	2141	602	53764	9.10661E-05	91.64	43.60	59.19
162534.41+074213.5	1732	611	53501	090124.30+241133.5	2086	218	53401	9.10967E-05	128.20	7.86	129.28
100505.62+021251.6	0501	511	52235	162622.05+295237.5	1421	494	53149	9.11016E-05	177.76	126.73	124.46
123859.00+300539.2	2237	439	53828	143251.78+214327.9	2788	478	54553	9.11620E-05	74.52	29.02	46.78
112835.49+324136.9	1974	355	53430	105601.18+373807.3	2091	332	53447	9.11712E-05	16.08	6.93	16.08
150749.21+324557.1	1648	568	53171	140220.13+123036.2	1703	419	53799	9.12065E-05	36.43	104.05	72.93
212608.96+110610.5	0730	473	52466	130307.05+043735.8	0849	173	52439	9.12203E-05	66.46	106.46	59.40
130041.31+034515.6	0849	253	52439	160323.45+381016.3	1055	227	52761	9.12278E-05	4.60	38.17	36.43
100732.79+044018.3	0573	451	52325	171441.14+293755.7	0977	501	52410	9.12497E-05	74.52	22.82	54.32
125004.62+402108.8	1985	555	53431	144417.95+283542.0	2141	284	53764	9.12509E-05	58.14	73.30	139.37
114800.31+104235.3	1226	515	52734	091135.67+084833.9	1301	392	52976	9.12567E-05	150.49	80.97	98.24
092914.36+074154.9	1195	613	52724	111604.53+362035.4	2111	381	53467	9.12971E-05	112.05	28.47	93.63
145905.65+473249.9	1049	427	52751	080508.92+190936.5	1923	537	53319	9.12984E-05	18.37	8.62	22.70
165709.48+410807.5	0631	057	52079	170716.80+370358.3	2971	551	54590	9.13021E-05	6.91	30.12	37.76
083417.12+354833.1	0864	286	52320	160909.97+104942.6	2525	078	54569	9.13096E-05	93.45	139.37	58.56
151503.40+342816.2	1385	621	53108	124129.25+183650.2	2600	458	54243	9.13677E-05	45.25	26.22	89.08
091926.42+294751.1	1938	213	53379	134544.00+183739.9	2755	391	54507	9.13755E-05	74.52	38.85	108.85
081704.55+305107.6	0931	233	52619	120922.31+413558.7	1450	315	53120	9.14032E-05	84.22	82.93	24.97
134834.97+010626.2	0300	445	51943	072835.92+401848.9	1734	399	53034	9.14493E-05	9.20	45.12	39.09
150931.32+024434.0	0540	449	51996	074553.16+334420.4	0542	001	51993	9.14584E-05	82.31	113.26	38.43
075524.72+441928.7	0436	188	51883	152754.34+452912.4	1051	605	52468	9.14881E-05	86.10	77.71	139.73
162936.55+252040.8	1573	578	53226	123151.66+255217.6	2659	451	54498	9.14966E-05	11.50	49.20	36.88
214011.36-074133.7	1177	467	52824	133910.77+514437.1	1668	621	53433	9.15078E-05	45.25	43.42	89.45
115013.26+440511.4	1368	202	53084	092719.09+215052.4	2289	449	53708	9.15157E-05	56.03	11.56	87.78
143101.63+602151.4	0607	143	52368	074126.07+421530.7	1735	080	53035	9.15167E-05	64.40	121.26	47.65
072658.54+411324.3	1864	092	53313	145643.59+124644.5	2751	285	54243	9.15226E-05	20.65	30.19	52.40
142746.51+630756.0	0499	090	51988	144417.95+283542.0	2141	284	53764	9.15750E-05	49.60	74.53	60.03
151503.40+342816.2	1385	621	53108	114240.26+154809.2	1761	366	53376	9.16436E-05	16.08	49.07	53.68
144717.47-012442.4	0920	504	52411	130412.80+371845.1	2018	143	53800	9.16586E-05	31.96	96.18	72.73
172654.74+542942.6	0367	014	51997	113721.92+622635.3	0776	490	52319	9.16603E-05	49.60	92.99	60.03
133037.05-004529.4	0298	298	51955	225220.00-011022.2	0676	140	52178	9.16623E-05	47.43	17.27	32.86
144454.69+592346.2	0608	175	52081	092138.43+281407.5	1937	598	53388	9.16877E-05	51.76	112.55	73.53
163849.88+472314.2	0627	561	52144	162540.36+243725.3	1574	076	53476	9.17082E-05	122.61	17.78	116.70
093603.09+310019.3	1942	376	53415	123021.45+231308.8	2647	323	54495	9.17259E-05	160.47	37.77	144.62
081109.14+054646.0	1295	174	52934	094025.95+233609.3	2296	189	53735	9.17293E-05	38.65	10.72	10.35
002100.95-100304.2	0653	392	52145	135851.73+540805.3	1323	091	52797	9.17871E-05	43.06	64.53	20.88
141648.39+624524.3	0606	517	52365	083414.25+393405.2	0828	385	52317	9.17887E-05	60.24	6.78	91.10
082910.24+470516.4	0549	423	51981	152028.75+082536.7	1721	272	53857	9.18051E-05	82.31	15.53	65.64
164858.36+340059.9	1175	466	52791	150728.56+440810.5	1677	423	53148	9.18419E-05	29.71	27.56	57.30
093946.56+021245.9	0477	496	52026	090702.26+245326.7	2086	504	53401	9.18479E-05	76.49	51.01	117.76
171441.14+293755.7	0977	501	52410	104541.23+081026.6	2147	085	53491	9.18660E-05	22.92	49.84	73.73
113726.95+283637.4	2220	125	53795	094025.95+233609.3	2296	189	53735	9.19043E-05	121.16	119.63	5.75
083511.66+261705.4	1587	273	52964	090956.39+103336.7	1739	466	53050	9.19057E-05	56.03	34.58	10.81
144001.64+610133.8	0608	368	52081	213603.16-072740.8	0641	555	52199	9.19139E-05	143.07	75.16	94.17
132139.31-032643.8	0341	122	51690	005934.10-084313.1	0658	407	52146	9.19159E-05	38.65	80.12	39.09
080835.76+304702.4	0860	602	52319	120922.31+413558.7	1450	315	53120	9.20280E-05	140.78	116.47	16.31
083417.12+354833.1	0864	286	52320	092914.36+074154.9	1195	613	52724	9.20440E-05	82.31	141.69	83.65
074946.81+400507.7	0435	233	51882	105330.32+124118.7	1602	417	53117	9.20470E-05	20.65	66.22	50.46
153851.97+570814.5	0617	329	52072	111153.87+154154.3	2491	067	53855	9.20655E-05	31.96	91.61	80.58
080249.89+280848.9	0929	407	52581	112453.14+451435.8	1441	042	53083	9.20919E-05	34.20	25.62	15.85
124202.89+532804.3	0885	576	52379	155344.56+053938.1	1822	166	53172	9.21269E-05	9.20	76.69	76.49
163442.94-003758.4	0348	181	51696	162003.42+083443.7	2529	062	54585	9.21538E-05	31.96	69.93	39.76
093731.70+405424.5	0940	129	52670	164442.21+360003.2	1174	625	52782	9.21587E-05	4.60	8.74	16.08
172026.23+633517.1	0352	508	51789	155854.87+105051.1	2523	485	54572	9.21614E-05	6.91	68.96	41.97
113011.78+012743.8	0512	093	51992	092612.00+363531.3	1274	537	52995	9.21675E-05	4.60	10.53	17.00
100651.32+474500.0	0872	511	52339	153141.14+100921.1	1722	132	53852	9.21835E-05	25.19	33.20	62.12
105843.42-001847.7	0276	030	51909	105045.71+544719.2	0906	063	52368	9.21915E-05	60.24	152.13	116.85
143819.07+170033.2	2761	637	54534	154003.02+011055.2	2955	186	54562	9.22013E-05	93.45	64.48	137.09
133129.89+410508.9	1464	393	53091	153337.07+014622.6	2954	595	54561	9.22258E-05	38.65	100.97	73.92
121301.11+293309.2	2230	184	53799	093116.10+250829.5	2294	163	53733	9.22756E-05	125.44	56.97	82.69
143101.63+602151.4	0607	143	52368	090345.44+210932.3	2284	135	53708	9.22784E-05	70.52	23.61	21.33
011616.69+000803.0	0695	558	52202	122906.71+364108.1	2010	365	53495	9.22876E-05	62.33	27.35	39.32
102507.21+122714.3	1747	288	53075	124658.18+265609.8	2238	191	54205	9.22942E-05	89.82	25.25	70.72
090340.16+350430.2	1211	592	52964	133404.17+354735.3	1993	528	53762	9.23203E-05	31.96	20.50	53.47
143456.71+022826.4	0536	398	52024	134601.10+064408.4	1803	074	54152	9.23346E-05	22.92	18.03	6.91
074351.96+334957.5	0542	208	51993	095406.91+312955.6	1946	622	53432	9.23755E-05	36.43	84.92	131.66
123005.72+234639.3	2659	241	54498	145404.41+153112.9	2764	226	54535	9.23824E-05	76.49	24.04	100.32
092328.67+022615.7	0473	579	51929	160645.68+530127.9	0621	142	52055	9.23949E-05	36.43	38.30	7.36
120719.22+640840.1	0599	253	52317	143846.45+140426.0	2748	180	54234	9.24809E-05	34.20	22.01	59.61
110926.72+022450.6	0509	498	52374	165508.17+175149.0	1567	291	53172	9.24855E-05	29.71	35.02	11.73
093929.60+125719.7	2580	108	54092	134122.50+185213.9	2642	494	54232	9.25073E-05	51.76	81.66	39.09
123504.17+020743.7	0521	311	52326	155049.35+553744.3	0617	007	52072	9.25144E-05	13.79	28.27	47.00
133433.68+492445.7	1283	441	52762	091926.42+294751.1	1938	213	53379	9.25338E-05	134.73	32.32	114.09
100651.32+474500.0	0872	511	52339	101820.66+211300.7	2365	103	53739	9.25655E-05	4.60	61.20	54.32
130307.05+043735.8	0849	173	52439	105236.47+281034.0	2358	632	53797	9.25847E-05	148.46	60.11	126.69
003451.86-011125.7	0392	208	51793	092704.79+333123.6	1593	226	52991	9.26074E-05	18.37	3.86	17.23
135036.71+505424.4	1669	592	53433	145115.24+052935.1	1830	314	54560	9.26198E-05	36.43	115.34	135.23
092421.29+515902.6	0767	468	52252	160712.15+124201.2	2525	495	54569	9.26283E-05	31.96	14.29	14.02
161015.01+011124.8	0345	449	51690	111656.09+643034.2	0596	542	52370	9.26695E-05	20.65	4.97	12.42
004639.86+000732.1	0394	353	51913	162622.05+295237.5	1421	494	53149	9.26801E-05	140.78	111.93	55.81
010931.39+144729.1	0422	514	51811	114242.76+250905.0	2505	569	53856	9.27505E-05	53.90	2.39	48.95
090956.39+103336.7	1739	466	53050	085648.97+604314.1	1785	521	54439	9.27554E-05	84.22	31.68	41.08
095254.10+021932.8	0481	502	51908	161406.54+203757.6	2206	453	53795	9.28167E-05	60.24	2.96	56.87
103704.52+654315.1	0489	515	51930	231641.50-092309.4	0645	351	52203	9.28433E-05	16.08	97.84	84.78
113425.77+061041.0	1619	121	53084	105938.52+193704.0	2485	557	54176	9.28610E-05	53.90	31.58	23.38
162922.87+231958.2	1573	049	53226	141337.95+271511.0	2127	380	53859	9.28829E-05	6.91	5.24	43.28
130307.05+043735.8	0849	173	52439	092832.62+242728.2	2294	286	53733	9.28980E-05	72.53	33.62	63.78
162746.30+463339.7	0624	059	52377	151232.68+151857.5	2766	439	54242	9.29015E-05	31.96	57.36	25.19
144717.47-012442.4	0920	504	52411	120348.30+272439.1	2226	543	53819	9.30502E-05	4.60	87.41	94.71
133222.17+125139.1	1699	578	53148	120857.85+372624.0	2105	322	53472	9.30566E-05	89.82	55.87	39.54
155019.42+344621.6	1417	308	53141	141439.57+171403.7	2758	001	54523	9.30750E-05	31.96	14.81	15.17
150602.11+592632.1	0610	565	52056	123032.82+244604.5	2659	233	54498	9.31086E-05	82.31	24.36	60.24
080748.47+285750.4	0930	238	52618	084658.16+164210.8	2279	219	53708	9.31449E-05	40.86	62.90	19.05
143539.70+021044.7	0536	439	52024	120437.06+113540.5	1611	125	53147	9.31543E-05	16.08	85.97	109.98
091040.57+142836.4	2436	502	54054	124611.72+244538.3	2660	028	54504	9.31592E-05	18.37	0.70	17.68
170528.15+313942.8	0976	299	52413	162936.55+252040.8	1573	578	53226	9.32076E-05	56.03	30.77	25.87
004639.86+000732.1	0394	353	51913	131938.64+333711.4	2112	339	53534	9.32124E-05	84.22	18.18	81.55
111343.43+105954.6	1604	059	53078	115317.67+232836.9	2513	367	54141	9.32540E-05	9.20	43.80	35.32
102018.17+243244.5	2346	560	53734	105417.13+241326.0	2481	574	54086	9.32765E-05	43.06	32.11	34.20
093108.07+543143.3	0555	167	52266	095552.24+500131.6	1006	400	52708	9.33172E-05	113.62	83.90	30.84
131952.38-022543.3	0341	235	51690	132012.14+271447.2	2244	337	53795	9.33272E-05	6.91	19.25	3.68
142311.02-011729.2	0917	620	52400	151611.80+193649.4	2156	133	54525	9.33442E-05	115.17	69.23	53.68
115536.72+355808.8	2035	071	53436	090404.15+151254.5	2434	559	53826	9.33624E-05	20.65	6.87	12.88
080356.50+281835.5	0929	459	52581	120348.30+272439.1	2226	543	53819	9.33657E-05	6.91	97.30	94.35
235809.66+011003.7	0685	384	52203	100000.37+222826.2	2298	107	53737	9.33914E-05	49.60	34.22	75.90
111934.89+023725.0	0510	634	52381	165003.04+270558.9	1691	226	53260	9.33921E-05	20.65	92.64	74.52
121014.50+464218.9	1449	002	53116	111617.52+242548.9	2493	514	54115	9.34042E-05	20.65	92.15	81.35
100505.62+021251.6	0501	511	52235	010400.91-091642.0	0659	349	52199	9.34064E-05	168.62	26.17	158.97
100335.98+070401.0	0995	563	52731	091909.46+262118.1	2087	507	53415	9.34174E-05	34.20	26.15	59.61
133700.08+024925.5	0528	489	52022	113939.46+542215.0	1015	145	52734	9.34369E-05	60.24	13.49	45.91
085517.21+373435.5	0936	317	52705	135424.90+243006.3	2119	281	53792	9.34946E-05	27.46	38.82	74.72
122202.46+345943.2	1999	602	53503	133453.03+325128.7	2109	461	53468	9.35242E-05	93.45	15.97	56.03
085805.29+074242.4	1299	144	52972	105448.17+321027.0	2026	152	53711	9.35835E-05	98.77	12.32	84.41
114752.67+010430.7	0283	607	51959	223707.06-093623.1	0722	227	52224	9.35847E-05	4.60	30.71	23.15
225027.71-082849.5	0723	615	52201	085711.87+041718.9	1190	067	52670	9.35940E-05	38.65	27.51	66.46
155014.97+412507.2	1053	105	52468	111040.40+244228.5	2489	571	53857	9.36179E-05	72.53	54.76	19.97
011616.69+000803.0	0695	558	52202	074727.75+212541.6	1203	106	52669	9.36185E-05	100.50	111.21	14.48
134612.91+412053.0	1377	528	53050	134517.89+154204.5	2742	252	54233	9.37645E-05	64.40	111.19	53.26
173630.43+573534.1	0358	534	51818	233942.39-101859.8	0647	108	52553	9.37971E-05	78.45	62.53	20.19
074553.16+334420.4	0542	001	51993	121014.50+464218.9	1449	002	53116	9.38026E-05	38.65	15.03	30.61
133546.17+465222.8	1463	630	53063	085648.97+604314.1	1785	521	54439	9.38069E-05	121.16	8.70	128.20
092857.53+073927.0	1195	629	52724	110910.34+321446.3	2106	070	53714	9.38130E-05	20.65	13.26	7.82
150728.56+440810.5	1677	423	53148	134311.99+111630.4	1700	021	53502	9.38136E-05	121.16	68.82	63.99
110359.89+670444.6	0490	537	51929	145344.86+030855.9	0588	131	52045	9.38235E-05	91.64	3.05	99.11
081109.14+054646.0	1295	174	52934	113726.95+283637.4	2220	125	53795	9.38367E-05	93.45	112.52	4.60
133546.17+465222.8	1463	630	53063	122107.82+142203.0	1766	065	53468	9.38371E-05	4.60	16.54	23.61
213603.16-072740.8	0641	555	52199	132152.62+560058.0	1320	194	52759	9.38461E-05	47.43	36.67	11.50
151806.60+593305.6	0613	195	52345	083505.33+360910.6	1197	572	52668	9.38695E-05	82.31	1.79	70.32
094640.44+445245.1	1202	029	52672	160135.70+220204.0	2173	417	53874	9.39099E-05	0.00	16.09	14.94
140700.43+423706.5	1347	322	52823	154324.86+005138.7	2955	051	54562	9.39404E-05	34.20	39.01	16.54
082059.58+454702.6	0441	079	51868	091109.79+201432.4	2286	549	53700	9.39437E-05	66.46	31.23	59.61
123601.26+354224.5	2010	130	53495	154454.47+121236.9	2516	603	54240	9.39517E-05	45.25	23.66	71.33
125800.29+023739.4	0523	557	52026	142136.36+371128.8	1381	281	53089	9.39801E-05	13.79	80.32	63.99
090956.39+103336.7	1739	466	53050	122708.94+195751.8	2611	633	54477	9.39921E-05	20.65	45.26	82.12
113538.10+591408.8	0952	105	52409	141337.95+271511.0	2127	380	53859	9.40073E-05	58.14	2.21	65.22
110943.00+073539.4	1004	464	52723	094611.35+220040.4	2295	264	53734	9.40350E-05	122.61	61.46	50.46
141018.79+553541.3	1324	620	53088	131712.34+431300.8	1376	265	53089	9.40635E-05	16.08	39.53	56.45
083414.25+393405.2	0828	385	52317	125004.62+402108.8	1985	555	53431	9.40680E-05	31.96	13.74	13.79
114752.67+010430.7	0283	607	51959	080249.89+280848.9	0929	407	52581	9.40827E-05	9.20	31.23	31.06
144742.96+005408.9	0308	540	51662	123954.95+105605.1	1233	570	52734	9.40878E-05	56.03	11.66	99.11
091625.57+592924.0	0485	291	51909	090310.02+133026.4	2433	007	53820	9.41134E-05	113.62	65.67	57.09
095121.10+105236.8	1306	402	52996	105515.19+392504.7	1435	183	52996	9.41926E-05	72.53	51.36	100.32
123504.17+020743.7	0521	311	52326	085952.71+033318.4	0565	566	52225	9.41965E-05	43.06	61.99	22.24
033324.83-061003.4	0461	506	51910	152110.51+472049.9	1331	183	52766	9.42002E-05	64.40	34.15	91.83
120406.67+525000.1	0883	344	52430	113927.53+143541.0	1755	103	53386	9.42434E-05	20.65	40.66	57.93
074351.96+334957.5	0542	208	51993	105042.87+362919.0	2090	506	53463	9.42663E-05	49.60	13.53	56.45
152626.52+413135.6	1679	343	53149	113116.75+304158.1	1974	221	53430	9.43483E-05	18.37	27.16	45.91
162443.99+435940.2	0815	579	52374	122817.55+052253.5	2880	623	54509	9.43880E-05	68.50	91.04	30.61
150931.32+024434.0	0540	449	51996	085952.71+033318.4	0565	566	52225	9.43890E-05	9.20	27.35	37.99
110022.28+434636.9	1362	623	53050	140320.74+314709.1	2121	147	54180	9.43920E-05	53.90	24.14	70.72
091158.65+515720.2	0553	120	51999	135545.07+325835.9	2117	483	54115	9.44024E-05	9.20	3.60	12.19
010931.39+144729.1	0422	514	51811	005934.10-084313.1	0658	407	52146	9.44238E-05	82.31	64.85	18.83
170139.77+203112.9	1425	182	52913	105813.95+193451.5	2485	436	54176	9.44259E-05	53.90	95.99	45.91
132736.60+593926.0	0959	532	52411	090956.39+103336.7	1739	466	53050	9.44349E-05	16.08	4.15	19.28
151031.80-020113.5	0923	272	52404	124301.44+081230.5	1790	361	53876	9.44764E-05	53.90	104.65	68.90
141204.81+025339.1	0533	372	51994	113650.22+300555.1	2220	486	53795	9.45011E-05	13.79	17.19	29.94
160740.14+385828.7	1055	610	52761	162145.41+350807.1	1057	509	52522	9.45275E-05	95.24	60.44	37.76
132139.31-032643.8	0341	122	51690	010931.39+144729.1	0422	514	51811	9.45510E-05	47.43	17.54	56.87
084613.97+524024.0	0447	462	51877	085949.02+072321.3	1299	015	52972	9.45532E-05	100.50	43.73	67.68
122049.26+291142.3	2232	209	53827	100000.37+222826.2	2298	107	53737	9.45660E-05	47.43	36.92	78.45
160143.01+164508.5	2199	140	53556	123627.57+263151.4	2235	011	53847	9.46284E-05	98.77	31.59	108.85
131757.32+440919.1	1375	080	53084	120155.31+204957.9	2608	460	54474	9.46586E-05	105.57	40.71	77.87
234554.54-110432.0	0648	123	52559	011616.69+000803.0	0695	558	52202	9.46677E-05	124.04	101.46	32.41
025211.91-080244.4	0457	223	51901	135951.65+602837.6	0787	508	52320	9.47056E-05	38.65	58.06	86.29
142355.41+644055.0	0499	362	51988	134630.39+340721.0	2028	196	53818	9.47262E-05	100.50	36.59	67.68
084708.53+223552.3	2085	288	53379	160143.01+164508.5	2199	140	53556	9.47279E-05	80.39	25.65	92.01
095526.77+253450.9	2344	305	53740	132654.16+221135.2	2652	584	54508	9.47403E-05	103.90	42.07	42.63
101038.38+494625.1	1007	208	52706	090610.33+365144.4	1212	376	52703	9.47610E-05	11.50	73.75	84.78
153412.68+503405.3	0796	293	52401	102116.34+414945.7	1359	327	53002	9.47831E-05	126.83	126.97	6.68
095938.28-003500.8	0268	059	51633	115437.58+163711.9	2512	147	53877	9.47946E-05	45.25	33.33	14.94
152811.70+442559.8	1051	114	52468	150728.56+440810.5	1677	423	53148	9.48014E-05	97.01	48.72	51.54
084708.53+223552.3	2085	288	53379	123627.57+263151.4	2235	011	53847	9.48035E-05	22.92	6.06	22.47
110939.35+464349.7	1438	466	53054	141404.80+134455.8	1706	468	53442	9.48050E-05	38.65	32.57	10.35
204406.54-053812.3	0635	365	52145	091207.02+334829.0	1273	211	52993	9.48176E-05	20.65	29.00	29.04
142301.08+533311.8	1326	437	52764	084629.79+161729.4	2429	546	53799	9.48236E-05	56.03	94.24	39.54
095037.74+361145.5	1595	516	52999	152700.99+264212.9	1848	301	54180	9.48297E-05	43.06	55.74	16.31
100959.91+100219.3	1308	025	53053	090702.26+245326.7	2086	504	53401	9.48525E-05	78.45	14.77	75.90
003546.40+160346.2	0418	418	51817	223843.98+140226.9	0739	475	52520	9.48756E-05	13.79	61.49	74.92
100505.62+021251.6	0501	511	52235	134855.27-032141.4	0913	046	52433	9.48782E-05	157.95	131.72	56.24
082910.24+470516.4	0549	423	51981	090033.73+521728.8	0552	398	51992	9.48926E-05	20.65	2.30	11.96
101734.49+455505.8	0944	473	52614	114027.25+600607.5	2881	481	54502	9.49052E-05	43.06	4.95	41.30
145815.22+003908.7	0309	588	51994	151503.40+342816.2	1385	621	53108	9.49389E-05	53.90	58.67	3.91
101930.42+522411.8	0904	085	52381	081529.11+035153.0	1184	490	52641	9.49877E-05	29.71	35.04	67.48
171308.64+320915.1	0976	119	52413	094218.52+345354.2	1594	155	52992	9.49976E-05	70.52	46.59	116.70
162449.81+483045.6	0625	231	52145	094254.07+073956.3	1234	176	52724	9.50281E-05	113.62	67.53	52.40
022848.22-091203.7	0454	151	51908	081054.97+431123.0	0546	362	52205	9.50317E-05	87.97	31.36	86.85
122236.67+244858.2	2658	191	54502	132009.71+235622.7	2664	276	54524	9.50362E-05	47.43	25.97	69.31
100649.67+513406.7	0903	053	52400	143419.41+100144.8	1709	079	53533	9.50813E-05	47.43	12.93	64.61
213616.73+121141.4	0731	574	52460	094849.82+314639.1	1946	489	53432	9.51633E-05	95.24	98.88	9.89
134612.91+412053.0	1377	528	53050	144723.95+282721.3	2141	140	53764	9.52323E-05	25.19	129.27	143.85
123748.50+364932.6	2010	526	53495	111243.77+203802.5	2492	128	54178	9.52422E-05	6.91	47.44	51.11
121018.82+480449.2	1449	590	53116	110133.68+172607.7	2485	101	54176	9.52577E-05	103.90	8.87	106.89
214119.31+112825.5	0732	179	52221	124301.44+081230.5	1790	361	53876	9.52585E-05	51.76	13.64	58.35
111946.94+133759.1	1753	290	53383	080804.07+514651.1	1780	447	53090	9.52804E-05	128.20	38.03	116.85
090338.81+034602.5	0566	428	52238	095552.24+500131.6	1006	400	52708	9.52835E-05	112.05	70.93	54.32
110520.06+185828.4	2490	313	54179	151914.27+133510.4	2753	368	54234	9.52885E-05	98.77	70.02	145.17
165709.48+410807.5	0631	057	52079	162622.05+295237.5	1421	494	53149	9.52925E-05	112.05	75.97	54.54
113929.75+645926.5	0597	585	52059	152620.35+575144.2	0615	266	52347	9.52939E-05	66.46	121.35	65.64
151248.64+451213.2	1050	246	52721	154854.44+172919.1	2170	306	53875	9.52993E-05	98.77	36.88	72.53
160930.11+475600.5	0622	273	52054	152651.05+161618.4	2781	558	54266	9.53072E-05	74.52	46.62	16.77
150728.56+440810.5	1677	423	53148	143019.65+214704.6	2788	378	54553	9.53505E-05	47.43	43.01	0.23
152811.70+442559.8	1051	114	52468	164858.36+340059.9	1175	466	52791	9.53553E-05	72.53	73.80	6.21
134121.33-020856.4	0912	598	52427	125611.64+355100.9	2031	171	53848	9.53817E-05	147.42	144.51	7.59
093423.78-003015.3	0476	223	52314	132747.28+175340.7	2606	375	54154	9.53852E-05	0.00	60.83	58.56
080356.50+281835.5	0929	459	52581	113423.49+355022.2	2012	300	53493	9.53911E-05	86.10	101.37	24.06
093946.56+021245.9	0477	496	52026	081109.14+054646.0	1295	174	52934	9.54008E-05	11.50	0.64	7.36
093946.56+021245.9	0477	496	52026	094025.95+233609.3	2296	189	53735	9.54070E-05	27.46	11.36	17.68
092719.09+215052.4	2289	449	53708	101519.22+154433.0	2588	555	54174	9.54262E-05	84.22	31.44	64.40
082810.35+324134.5	0932	473	52620	132750.41+440526.2	1376	598	53089	9.54570E-05	58.14	99.91	58.98
083518.15+503003.3	0445	234	51873	170716.80+370358.3	2971	551	54590	9.54654E-05	47.43	23.81	24.74
152242.40+101004.0	1720	044	53854	144441.92+201819.4	2789	154	54555	9.54719E-05	9.20	63.60	78.65
125340.07+341548.3	1987	583	53765	123855.66+294407.2	2237	240	53828	9.54828E-05	20.65	72.33	44.16
125940.87+641935.2	0602	280	52072	133652.78-012901.7	0912	420	52427	9.55516E-05	68.50	9.87	96.66
131558.57+573310.5	1319	540	52791	142854.96+265233.2	2134	124	53876	9.55624E-05	98.77	67.11	23.61
140220.13+123036.2	1703	419	53799	114137.35+365325.7	2012	548	53493	9.55636E-05	45.25	71.25	112.68
085952.71+033318.4	0565	566	52225	162003.42+083443.7	2529	062	54585	9.55814E-05	72.53	58.51	13.34
085813.89+544607.8	0449	459	51900	234554.54-110432.0	0648	123	52559	9.55832E-05	80.39	56.43	0.23
142355.41+644055.0	0499	362	51988	105523.56+414214.7	1362	109	53050	9.55934E-05	146.36	50.32	106.23
130651.92+012717.7	0524	054	52027	085837.05+483022.5	0764	530	52238	9.56287E-05	68.50	62.26	9.89
123558.55-023503.3	0335	236	52000	091625.57+592924.0	0485	291	51909	9.56944E-05	110.46	65.67	48.74
102820.33+561204.6	0947	139	52411	143253.31+275418.1	2134	517	53876	9.56969E-05	22.92	27.54	48.74
132401.68+091654.1	1800	255	53884	120155.31+204957.9	2608	460	54474	9.57123E-05	68.50	30.99	62.74
114116.52+034659.5	0838	047	52378	145744.83+370339.8	1352	359	52819	9.57144E-05	74.52	80.17	10.35
085117.41+301838.7	1589	430	52972	150147.51+052006.2	1831	149	54557	9.57315E-05	76.49	8.75	70.92
164858.36+340059.9	1175	466	52791	143019.65+214704.6	2788	378	54553	9.57629E-05	18.37	68.53	57.09
170711.76+221908.9	1689	433	53177	151008.95+255136.4	2154	056	54539	9.57701E-05	113.62	47.69	96.66
212407.64+115056.9	0730	372	52466	111153.87+154154.3	2491	067	53855	9.57762E-05	13.79	64.26	91.10
130307.05+043735.8	0849	173	52439	110706.43+504641.6	0877	588	52353	9.57891E-05	18.37	82.55	84.59
080642.65+451752.9	0439	421	51877	092832.62+242728.2	2294	286	53733	9.58068E-05	6.91	59.26	70.32
113412.50+074037.3	1619	431	53084	105042.87+362919.0	2090	506	53463	9.58147E-05	70.52	13.77	61.50
124356.23-000021.9	0291	165	51928	091433.20+200943.0	2286	595	53700	9.58569E-05	38.65	47.73	36.21
085117.41+301838.7	1589	430	52972	150530.14+261438.3	2154	289	54539	9.58848E-05	38.65	57.64	96.66
101759.83+023020.4	0503	428	51999	101350.40+254604.1	2347	079	53757	9.59017E-05	45.25	81.05	129.28
081001.41+480156.5	0438	615	51884	004330.70-093016.8	0656	470	52148	9.59410E-05	66.46	4.88	70.72
101759.83+023020.4	0503	428	51999	125527.65+365157.2	2031	420	53848	9.59522E-05	29.71	40.40	90.73
100250.86+111213.3	1308	332	53053	170716.80+370358.3	2971	551	54590	9.59559E-05	43.06	17.76	31.29
162922.87+231958.2	1573	049	53226	125833.97+310727.6	1994	042	53845	9.59925E-05	74.52	36.48	28.81
160143.01+164508.5	2199	140	53556	121918.11+244002.4	2657	079	54502	9.59978E-05	60.24	19.90	36.21
083259.32+400839.9	0895	252	52581	115516.23+303305.5	2225	335	53729	9.60280E-05	86.10	23.81	38.65
091928.67+021828.0	0473	441	51929	104814.89+461655.2	1434	420	53053	9.60594E-05	49.60	39.17	12.42
103740.68+131219.0	1748	178	53112	160142.11+180221.3	2199	428	53556	9.60753E-05	80.39	23.88	56.45
132547.67+341320.6	1993	312	53762	124219.80+195440.2	2614	395	54481	9.60815E-05	87.97	45.59	42.19
091432.71+302735.5	1936	619	53330	093603.09+310019.3	1942	376	53415	9.60840E-05	135.98	16.94	121.02
120719.22+640840.1	0599	253	52317	083511.66+261705.4	1587	273	52964	9.60911E-05	119.70	15.02	112.68
142612.41+011741.7	0534	019	51997	113255.58+313009.6	1974	148	53430	9.60917E-05	56.03	14.74	44.38
145643.59+124644.5	2751	285	54243	162512.52+184710.9	2970	151	54589	9.60956E-05	97.01	36.84	65.43
205954.50-001917.3	0984	147	52442	100644.89+064840.6	0996	398	52641	9.60981E-05	11.50	25.50	36.21
140931.16+383812.7	1380	358	53084	120253.28+252815.9	2656	347	54484	9.60996E-05	16.08	56.08	33.53
082819.83+530053.0	0444	436	51883	160323.45+381016.3	1055	227	52761	9.61163E-05	113.62	75.29	54.75
131011.60+460124.4	1461	313	53062	091116.29+225454.6	2287	171	53705	9.61379E-05	140.78	158.00	39.09
103245.72-004909.8	0273	090	51957	135430.69+313938.5	2117	161	54115	9.61395E-05	51.76	48.94	97.37
103843.53+103024.6	1600	084	53090	152103.16+250430.9	2160	260	53885	9.61486E-05	66.46	21.58	40.86
082819.83+530053.0	0444	436	51883	130041.31+034515.6	0849	253	52439	9.61730E-05	116.70	40.00	86.85
105323.49+141001.9	1750	394	53358	152138.55+231554.9	2158	501	54209	9.61979E-05	108.85	34.26	126.69
164411.10+310435.2	1340	042	52781	083722.41+582501.8	1784	402	54425	9.62064E-05	9.20	22.22	31.06
143735.94+033334.3	0586	179	52023	130809.70+395411.4	2088	474	53493	9.62174E-05	76.49	33.12	98.59
154948.71+263047.8	1654	258	53498	085835.64+143354.1	2433	508	53820	9.62278E-05	60.24	2.89	55.81
122049.26+291142.3	2232	209	53827	103729.05+231317.1	2477	357	54058	9.62656E-05	49.60	49.11	75.31
082609.95+080121.6	1758	237	53084	135222.48+361211.5	2033	143	53476	9.62807E-05	43.06	31.94	73.33
233349.24-003355.6	0384	161	51821	111320.06+420953.5	1439	533	53003	9.62912E-05	80.39	40.32	49.82
105954.00+004647.7	0277	418	51908	163204.41+352553.4	1338	055	52765	9.62987E-05	4.60	16.05	39.76
112216.75+670822.0	0491	480	51942	154748.19+125717.2	2519	231	54570	9.63107E-05	70.52	25.48	48.74
150931.32+024434.0	0540	449	51996	212407.64+115056.9	0730	372	52466	9.63142E-05	68.50	37.04	35.54
120437.06+113540.5	1611	125	53147	084708.53+223552.3	2085	288	53379	9.63144E-05	62.33	0.00	65.84
152136.56+034230.3	0592	373	52025	165640.89+251353.1	1692	081	53473	9.63234E-05	95.24	7.21	89.63
095056.00+070633.6	1235	274	52734	125634.90+384308.8	1989	590	53772	9.63702E-05	76.49	12.86	66.46
103922.66+643417.4	0489	051	51930	125422.84+262005.1	2240	216	53823	9.63917E-05	38.65	143.58	159.65
131632.27+154153.5	1773	442	53112	142136.48+160840.6	2746	451	54232	9.63934E-05	40.86	85.59	118.51
110706.43+504641.6	0877	588	52353	092832.62+242728.2	2294	286	53733	9.63935E-05	87.97	52.58	130.74
014804.14+004915.4	0402	339	51793	120632.34+061534.0	1623	043	53089	9.63966E-05	62.33	13.15	47.87
124228.65+465032.4	1455	195	53089	143723.05+191244.7	2775	482	54535	9.64023E-05	121.16	28.39	104.07
084043.68+351514.4	0933	578	52642	102424.22+253440.4	2349	372	53734	9.64044E-05	149.48	61.54	110.62
220248.60+123645.5	0734	588	52224	092952.17+355449.8	1275	287	52996	9.64240E-05	80.39	144.11	91.10
104114.48+575023.9	0948	494	52428	135545.07+325835.9	2117	483	54115	9.64306E-05	31.96	16.81	10.35
095121.10+105236.8	1306	402	52996	115029.44+252013.6	2510	530	53877	9.65222E-05	89.82	30.47	102.89
091625.57+592924.0	0485	291	51909	102719.44+070705.7	0998	629	52750	9.65698E-05	62.33	33.45	88.71
144753.99+130005.7	1712	605	53531	090252.47+211219.4	2282	038	53683	9.66077E-05	0.00	31.67	29.71
111946.94+133759.1	1753	290	53383	132747.47+284259.9	1978	224	53473	9.66120E-05	100.50	88.62	13.11
142402.65+263624.8	2131	460	53819	161406.54+203757.6	2206	453	53795	9.66192E-05	66.46	48.06	113.15
020114.32-090959.5	0666	168	52149	130147.49+164109.5	2603	318	54479	9.66342E-05	80.39	34.88	51.11
155551.65+351404.3	1417	515	53141	163454.92+164205.2	2207	149	53558	9.66377E-05	31.96	62.22	32.86
114948.80+000855.9	0283	638	51959	140931.16+383812.7	1380	358	53084	9.66698E-05	98.77	72.30	47.65
141100.35+020430.7	0533	346	51994	093929.60+125719.7	2580	108	54092	9.66887E-05	9.20	70.32	70.92
160735.81+104958.0	2525	109	54569	093833.16+134701.1	2580	496	54092	9.67032E-05	58.14	8.70	43.72
103652.97+082347.0	1240	211	52734	114240.26+154809.2	1761	366	53376	9.67467E-05	66.46	69.98	24.06
084950.57+383129.2	0865	542	52323	121819.70+065613.7	1625	235	53140	9.67537E-05	82.31	88.07	9.89
214408.82-071714.5	1177	541	52824	115633.46+190852.6	2515	058	54180	9.67543E-05	116.70	35.92	87.22
150123.48+102514.5	1715	568	54212	114242.76+250905.0	2505	569	53856	9.67673E-05	70.52	40.42	100.32
123627.57+263151.4	2235	011	53847	101823.50+232327.5	2346	058	53734	9.67755E-05	66.46	27.62	72.93
143627.78+343416.8	1645	119	53172	123920.84+171324.4	2599	075	54234	9.67898E-05	133.46	22.91	149.89
130157.22+635350.4	0602	229	52072	225921.59+140256.0	0741	639	52261	9.68170E-05	133.46	108.08	42.63
083513.89+352430.7	1197	554	52668	162622.05+295237.5	1421	494	53149	9.68244E-05	86.10	86.20	3.22
133522.46+013107.7	0528	204	52022	102719.44+070705.7	0998	629	52750	9.68249E-05	95.24	95.70	7.36
082121.88+250817.5	1585	531	52962	161656.91+091913.4	2529	457	54585	9.68346E-05	103.90	115.13	44.16
125211.45+533250.2	1038	002	52673	102851.47+311038.9	1959	163	53440	9.68363E-05	74.52	49.52	29.04
151806.60+593305.6	0613	195	52345	154748.19+125717.2	2519	231	54570	9.68713E-05	53.90	1.79	51.11
233942.39-101859.8	0647	108	52553	160135.70+220204.0	2173	417	53874	9.68859E-05	36.43	3.17	36.65
074553.16+334420.4	0542	001	51993	141129.53+171926.3	2758	136	54523	9.69820E-05	34.20	34.08	60.45
142746.51+630756.0	0499	090	51988	115013.26+440511.4	1368	202	53084	9.70206E-05	84.22	17.62	66.25
133304.12+135748.6	1775	177	53847	162741.39+081427.5	2532	105	54589	9.70606E-05	40.86	77.72	110.62
173630.43+573534.1	0358	534	51818	120922.31+413558.7	1450	315	53120	9.70725E-05	89.82	7.48	96.66
152148.92+213518.0	2161	299	53878	132747.28+175340.7	2606	375	54154	9.70756E-05	18.37	32.29	8.51
013310.01-100801.0	0662	163	52147	110755.79+064159.5	1004	223	52723	9.70821E-05	97.01	14.70	102.72
105319.16+394001.3	1433	029	53035	121454.20+332058.7	1999	285	53503	9.71410E-05	58.14	27.04	32.86
104620.96+495337.8	0876	317	52669	091817.92+670811.8	1877	509	54464	9.71829E-05	29.71	80.93	53.04
095630.83+051039.9	0995	292	52731	142239.98+080535.8	1811	093	53533	9.71898E-05	95.24	33.47	52.83
083513.89+352430.7	1197	554	52668	125833.97+310727.6	1994	042	53845	9.71968E-05	6.91	10.64	3.22
093452.63+092723.3	1304	452	52993	144753.99+130005.7	1712	605	53531	9.72187E-05	100.50	94.07	8.28
102719.44+070705.7	0998	629	52750	144355.99+385251.8	1350	492	52786	9.72307E-05	51.76	29.43	24.74
135843.01+261451.3	2118	048	53820	091728.80+124438.9	2577	499	54086	9.72632E-05	16.08	20.58	44.82
081139.22+495101.6	0440	371	51885	154948.71+263047.8	1654	258	53498	9.72663E-05	174.12	89.58	138.42
005934.10-084313.1	0658	407	52146	151202.74+230918.8	2155	131	53820	9.72685E-05	25.19	72.27	47.43
142829.53+084230.6	1812	353	53795	110633.48+320337.0	2106	083	53714	9.72705E-05	36.43	124.26	96.84
160323.45+381016.3	1055	227	52761	125422.84+262005.1	2240	216	53823	9.72833E-05	140.78	125.61	29.26
161522.38+404154.5	1171	294	52753	083436.22+311618.9	1208	536	52672	9.73197E-05	98.77	12.98	106.89
141018.79+553541.3	1324	620	53088	072803.24+391156.1	1734	281	53034	9.73215E-05	112.05	25.64	101.18
094119.95+181257.6	2369	456	53733	150805.13+185243.2	2792	145	54556	9.73556E-05	89.82	63.45	127.65
105150.54+522847.2	1010	062	52649	113650.22+300555.1	2220	486	53795	9.73617E-05	11.50	66.30	63.99
142434.22+353638.9	1644	493	53144	091728.80+124438.9	2577	499	54086	9.73898E-05	29.71	24.19	26.78
105045.71+544719.2	0906	063	52368	123329.61+092518.1	1233	317	52734	9.74104E-05	56.03	119.86	95.60
143627.78+343416.8	1645	119	53172	143022.54+263031.6	2135	417	53827	9.74339E-05	38.65	2.24	45.04
074415.29+395216.9	0432	115	51884	111850.02+351311.6	2111	171	53467	9.74345E-05	68.50	3.56	61.29
152626.52+413135.6	1679	343	53149	105015.78+291830.6	1981	098	53463	9.74527E-05	22.92	39.72	18.83
103704.52+654315.1	0489	515	51930	085805.29+074242.4	1299	144	52972	9.74594E-05	43.06	33.22	13.79
140603.23+045343.1	0582	463	52045	145404.41+153112.9	2764	226	54535	9.74748E-05	126.83	4.85	131.00
084708.53+223552.3	2085	288	53379	142140.92+163733.5	2759	100	54534	9.75012E-05	31.96	0.78	25.42
080010.93+395234.3	0544	443	52201	103828.22+130424.9	1748	156	53112	9.75376E-05	27.46	0.96	25.42
095411.97+561655.7	0557	146	52253	115329.76+073428.2	1621	036	53383	9.75454E-05	2.30	31.98	27.91
013514.53-005318.9	0400	044	51820	022540.43+005720.9	0406	535	51869	9.75574E-05	100.50	59.48	50.03
125257.95+274542.4	2240	347	53823	122458.08+060633.1	2880	522	54509	9.75881E-05	62.33	32.00	12.88
142746.51+630756.0	0499	090	51988	125004.62+402108.8	1985	555	53431	9.76004E-05	100.50	1.42	100.32
123954.95+105605.1	1233	570	52734	100731.90+152249.9	2586	544	54169	9.76305E-05	98.77	20.05	134.86
090340.16+350430.2	1211	592	52964	122906.71+364108.1	2010	365	53495	9.76330E-05	20.65	58.13	41.52
034157.70-073215.8	0462	085	51909	115204.84+172429.5	2512	475	53877	9.76388E-05	34.20	31.91	0.92
084218.59+362619.9	0864	112	52320	144057.01+055457.7	1829	315	53494	9.76444E-05	13.79	80.87	88.34
134749.23-015224.3	0913	554	52433	132843.45+244436.9	2664	631	54524	9.76480E-05	49.60	56.31	9.66
082121.88+250817.5	1585	531	52962	124526.80+172053.2	2600	588	54243	9.76610E-05	2.30	31.74	49.38
100644.89+064840.6	0996	398	52641	102242.50+365546.6	1957	442	53415	9.77094E-05	76.49	5.33	73.92
023749.90-073950.0	0455	489	51909	132011.68+365614.3	2032	062	53815	9.77416E-05	56.03	29.63	77.08
155344.56+053938.1	1822	166	53172	085835.64+143354.1	2433	508	53820	9.77567E-05	45.25	14.37	24.51
225949.11-000654.3	0380	190	51792	163127.17+172526.5	2207	477	53558	9.77689E-05	31.96	34.01	10.81
113707.72+074357.4	1619	547	53084	132039.37+105007.7	1798	576	53851	9.77761E-05	20.65	50.52	75.90
093946.56+021245.9	0477	496	52026	100959.91+100219.3	1308	025	53053	9.77842E-05	2.30	36.94	53.90
133700.08+024925.5	0528	489	52022	121014.50+464218.9	1449	002	53116	9.78192E-05	105.57	6.93	99.98
103647.49+014858.3	0505	169	52317	162936.55+252040.8	1573	578	53226	9.78379E-05	82.31	3.53	80.97
094450.76+151236.9	2581	074	54085	154003.02+011055.2	2955	186	54562	9.78500E-05	53.90	46.67	92.73
083456.48+345240.1	1197	063	52668	105515.19+392504.7	1435	183	52996	9.78858E-05	70.52	27.37	90.55
214408.82-071714.5	1177	541	52824	143627.78+343416.8	1645	119	53172	9.78923E-05	82.31	8.27	99.11
141204.81+025339.1	0533	372	51994	133635.14+145221.9	1775	569	53847	9.79067E-05	4.60	86.83	82.31
134855.27-032141.4	0913	046	52433	083949.53+274802.9	1587	489	52964	9.79245E-05	105.57	87.13	156.81
100544.13+621004.0	0487	020	51943	105323.49+141001.9	1750	394	53358	9.79391E-05	100.50	20.22	112.68
022848.22-091203.7	0454	151	51908	155331.56+122039.0	2522	304	54570	9.79430E-05	16.08	50.11	90.00
162741.39+081427.5	2532	105	54589	140043.77+180241.8	2757	240	54509	9.79449E-05	29.71	41.44	8.28
102048.84+483908.7	0873	513	52674	094158.51+323119.4	1943	567	53386	9.79484E-05	66.46	24.92	22.70
123611.21+112921.6	1616	126	53169	132926.30+092122.0	1800	083	53884	9.79699E-05	102.21	24.44	83.65
080249.89+280848.9	0929	407	52581	073926.55+414943.2	1735	101	53035	9.80087E-05	9.20	34.18	40.20
165035.00+440348.4	0629	021	52051	141107.83+493558.8	1671	549	53446	9.80558E-05	20.65	38.95	38.65
214119.31+112825.5	0732	179	52221	103843.53+103024.6	1600	084	53090	9.80667E-05	74.52	41.03	43.06
101759.83+023020.4	0503	428	51999	100724.39+321846.6	1952	151	53378	9.80705E-05	2.30	24.19	22.02
221640.52-072504.1	0719	443	52203	133404.17+354735.3	1993	528	53762	9.80888E-05	97.01	11.83	87.41
113011.78+012743.8	0512	093	51992	125042.88+363155.8	2022	635	53827	9.80944E-05	4.60	26.42	35.98
144608.76+102343.0	1713	343	53827	122049.26+291142.3	2232	209	53827	9.81093E-05	22.92	69.54	77.87
225304.01-090001.7	0724	424	52254	125317.99+144406.8	1771	307	53498	9.81427E-05	56.03	20.08	73.73
082059.58+454702.6	0441	079	51868	161803.88+100616.8	2529	431	54585	9.81630E-05	100.50	13.24	107.22
213603.16-072740.8	0641	555	52199	154854.44+172919.1	2170	306	53875	9.81666E-05	62.33	24.43	82.31
125709.20+534739.9	1039	256	52707	133404.17+354735.3	1993	528	53762	9.81849E-05	74.52	1.53	75.51
002448.07-090055.1	0653	530	52145	094254.07+073956.3	1234	176	52724	9.81971E-05	47.43	3.69	57.93
155638.97+394737.0	1054	164	52516	142437.34+341316.2	1840	577	53472	9.82094E-05	31.96	12.03	42.84
092612.00+363531.3	1274	537	52995	133635.14+145221.9	1775	569	53847	9.82209E-05	62.33	61.89	2.76
102820.33+561204.6	0947	139	52411	134517.89+154204.5	2742	252	54233	9.82235E-05	0.00	83.52	81.35
072658.54+411324.3	1864	092	53313	115124.78+162704.6	2512	246	53877	9.82410E-05	27.46	44.61	16.54
123558.55-023503.3	0335	236	52000	081032.69+531405.2	1781	437	53297	9.82973E-05	34.20	26.09	63.16
130953.87+093828.5	1796	151	53884	135256.37+250915.3	2115	062	53535	9.83075E-05	107.22	3.39	104.07
165829.70+263633.3	1692	547	53473	105015.78+291830.6	1981	098	53463	9.83359E-05	72.53	30.10	94.53
144650.51+051245.4	1829	134	53494	105312.44+222938.7	2481	120	54086	9.83430E-05	34.20	111.37	96.49
112952.38+504502.1	0879	055	52365	145426.86+462921.5	1675	629	53466	9.83449E-05	18.37	2.71	35.32
141204.81+025339.1	0533	372	51994	113721.92+622635.3	0776	490	52319	9.83573E-05	25.19	1.96	14.48
161701.45+483749.3	0625	314	52145	233942.39-101859.8	0647	108	52553	9.83921E-05	53.90	9.46	45.04
110943.00+073539.4	1004	464	52723	113650.22+300555.1	2220	486	53795	9.83923E-05	122.61	70.62	62.33
075251.11+181108.1	1920	509	53314	140043.77+180241.8	2757	240	54509	9.83954E-05	89.82	36.66	52.83
123504.17+020743.7	0521	311	52326	133700.08+024925.5	0528	489	52022	9.84124E-05	115.17	28.47	93.09
120719.22+640840.1	0599	253	52317	090956.39+103336.7	1739	466	53050	9.84351E-05	76.49	19.82	105.07
103244.11+480448.8	0874	010	52338	131501.14+533314.1	1040	143	52722	9.84503E-05	18.37	13.95	4.60
020114.32-090959.5	0666	168	52149	083456.48+345240.1	1197	063	52668	9.84583E-05	78.45	33.09	51.76
094149.57+563415.2	0556	544	51991	122304.68+283247.4	2231	604	53816	9.85039E-05	66.46	70.46	28.36
112250.95+143732.5	1753	477	53383	132654.16+221135.2	2652	584	54508	9.85046E-05	16.08	69.69	83.84
165939.34+310622.6	1176	012	52791	125423.13+305018.5	2239	609	53726	9.85114E-05	31.96	13.00	28.59
022540.43+005720.9	0406	535	51869	113011.78+012743.8	0512	093	51992	9.85184E-05	49.60	64.43	12.42
135545.07+325835.9	2117	483	54115	130147.49+164109.5	2603	318	54479	9.85526E-05	29.71	40.88	5.75
085854.85+513547.7	0552	366	51992	105558.69+415900.3	1435	426	52996	9.85597E-05	100.50	62.15	41.30
132139.31-032643.8	0341	122	51690	151202.74+230918.8	2155	131	53820	9.85882E-05	13.79	9.17	8.74
085854.85+513547.7	0552	366	51992	162922.87+231958.2	1573	049	53226	9.85953E-05	9.20	48.40	81.74
113849.83+030005.6	0513	577	51989	123005.72+234639.3	2659	241	54498	9.86261E-05	38.65	25.90	63.37
120406.67+525000.1	0883	344	52430	090252.47+211219.4	2282	038	53683	9.86266E-05	20.65	15.58	5.98
093108.07+543143.3	0555	167	52266	123419.57+442948.6	1372	239	53062	9.86389E-05	91.64	51.60	41.97
134715.93+562205.5	1322	536	52791	113412.50+074037.3	1619	431	53084	9.86419E-05	20.65	17.37	8.74
094941.60+283607.5	1947	096	53431	142140.92+163733.5	2759	100	54534	9.86521E-05	34.20	45.59	17.00
105954.00+004647.7	0277	418	51908	144209.44+211027.7	2789	480	54555	9.86524E-05	72.53	21.52	52.18
154810.37+471900.6	1168	481	52731	090404.15+151254.5	2434	559	53826	9.86699E-05	74.52	57.93	11.73
115038.50+071814.3	1622	273	53385	104453.01+370623.2	1998	019	53433	9.86707E-05	64.40	4.88	56.03
020114.32-090959.5	0666	168	52149	204812.55-004230.2	0982	135	52466	9.86907E-05	86.10	51.28	37.76
152848.98+200649.1	2164	380	53886	154424.40+021726.6	2955	532	54562	9.87127E-05	34.20	55.66	20.65
100724.39+321846.6	1952	151	53378	143558.56+252707.9	2135	071	53827	9.87253E-05	25.19	47.06	24.97
162640.09+222126.5	1658	619	53240	093910.75+260240.4	2297	312	53738	9.87299E-05	43.06	79.51	42.19
170306.10+615244.4	0351	489	51780	110943.00+073539.4	1004	464	52723	9.87353E-05	0.00	35.68	39.54
165739.83+350426.9	0972	363	52435	162622.05+295237.5	1421	494	53149	9.87364E-05	112.05	62.35	70.92
160323.45+381016.3	1055	227	52761	150951.55+285608.2	1845	228	54144	9.87689E-05	29.71	16.11	50.90
090033.73+521728.8	0552	398	51992	154106.73+245302.1	2165	570	53917	9.87860E-05	144.18	66.03	95.07
144001.64+610133.8	0608	368	52081	104300.29+295123.5	1969	092	53383	9.88037E-05	147.42	85.46	96.13
142355.41+644055.0	0499	362	51988	125805.31+512207.0	0886	020	52381	9.88040E-05	107.22	38.04	67.89
134855.27-032141.4	0913	046	52433	141032.97+560707.4	1159	015	52669	9.88220E-05	91.64	88.92	1.61
134618.30+484652.0	1284	529	52736	145645.53+110142.6	1715	368	54212	9.88228E-05	13.79	68.37	60.24
082819.83+530053.0	0444	436	51883	104221.22+323009.0	2019	456	53430	9.88277E-05	105.57	78.57	18.60
022128.25+002056.1	0406	438	51869	130017.99+065529.4	1794	231	54504	9.88527E-05	53.90	22.76	41.52
220244.65-072411.4	0717	407	52468	164858.36+340059.9	1175	466	52791	9.88635E-05	64.40	83.92	129.81
113721.92+622635.3	0776	490	52319	162622.05+295237.5	1421	494	53149	9.88819E-05	98.77	121.97	35.09
134006.80+184122.1	2642	181	54232	123005.72+234639.3	2659	241	54498	9.88853E-05	18.37	8.41	25.19
114829.77+045730.4	0839	120	52373	015429.75+002710.4	1076	570	52914	9.89019E-05	4.60	13.18	19.05
165939.34+310622.6	1176	012	52791	083511.66+261705.4	1587	273	52964	9.89176E-05	62.33	23.38	80.97
112954.25+563925.1	1309	193	52762	143002.41+192309.7	2774	174	54534	9.89189E-05	121.16	7.58	122.18
144507.91+045513.0	0587	529	52026	135002.40+581846.4	1158	427	52668	9.89269E-05	40.86	37.41	67.48
134610.18+051010.7	0855	354	52375	102159.94+512906.5	1008	493	52707	9.89434E-05	107.22	106.40	9.43
103245.72-004909.8	0273	090	51957	111934.89+023725.0	0510	634	52381	9.89628E-05	51.76	16.27	68.29
144650.51+051245.4	1829	134	53494	115029.44+252013.6	2510	530	53877	9.89665E-05	112.05	90.13	163.33
140828.53+490222.1	1671	112	53446	101820.66+211300.7	2365	103	53739	9.89896E-05	27.46	2.55	33.30
133353.33+573925.9	0960	259	52425	131511.89+094038.0	1798	232	53851	9.90091E-05	0.00	27.25	31.96
114116.52+034659.5	0838	047	52378	092952.17+355449.8	1275	287	52996	9.90187E-05	87.97	37.58	33.53
120821.01+090130.4	1229	245	52723	093536.72+223059.3	2292	333	53713	9.90196E-05	18.37	44.30	62.54
135951.09-004250.4	0301	094	51942	013514.53-005318.9	0400	044	51820	9.90598E-05	40.86	6.55	35.09
142355.41+644055.0	0499	362	51988	154854.44+172919.1	2170	306	53875	9.90773E-05	64.40	51.13	16.77
100505.62+021251.6	0501	511	52235	091334.97+352540.8	1273	414	52993	9.91653E-05	176.77	115.35	126.28
115907.40+054500.2	0841	458	52375	090345.44+210932.3	2284	135	53708	9.91881E-05	25.19	18.75	20.42
143628.46-003840.1	0306	016	51637	154012.09+282854.5	1653	387	53534	9.92020E-05	43.06	72.66	32.63
130041.31+034515.6	0849	253	52439	104221.22+323009.0	2019	456	53430	9.92188E-05	16.08	41.86	71.12
032158.40-001102.7	0413	114	51929	113353.18+165058.9	2499	039	54176	9.92300E-05	49.60	32.56	23.83
130337.87+505824.4	0887	205	52376	084643.32+205705.9	2280	483	53680	9.92362E-05	47.43	4.69	49.82
120406.67+525000.1	0883	344	52430	094233.53+430724.4	0941	309	52709	9.92753E-05	72.53	40.66	35.54
150147.51+052006.2	1831	149	54557	161406.54+203757.6	2206	453	53795	9.92883E-05	34.20	43.04	16.77
105843.42-001847.7	0276	030	51909	123329.61+092518.1	1233	317	52734	9.92965E-05	4.60	59.30	29.49
142136.36+371128.8	1381	281	53089	123005.72+234639.3	2659	241	54498	9.92972E-05	4.60	23.66	24.29
141752.13+101850.1	1707	303	53885	151913.35+234657.6	2158	403	54209	9.92993E-05	64.40	51.43	13.56
110227.91+394434.4	1988	427	53469	145742.76+243614.4	2149	276	54509	9.93165E-05	121.16	105.34	14.48
134618.30+484652.0	1284	529	52736	154454.47+121236.9	2516	603	54240	9.93475E-05	11.50	67.52	60.45
083417.12+354833.1	0864	286	52320	100941.81+481719.4	0872	571	52339	9.93606E-05	70.52	159.76	121.60
213909.47+004520.2	0989	616	52468	115802.36+371202.8	2027	052	53433	9.93663E-05	60.24	38.10	98.42
083456.48+345240.1	1197	063	52668	074922.97+225511.8	1203	576	52669	9.93729E-05	16.08	9.03	24.97
132214.82+005419.9	0297	322	51959	130138.55-021547.6	0339	387	51692	9.93831E-05	97.01	6.01	103.90
101759.83+023020.4	0503	428	51999	145404.41+153112.9	2764	226	54535	9.93902E-05	47.43	39.80	86.48
032908.44+001059.7	0414	532	51901	152300.15+143516.9	2767	493	54243	9.94008E-05	40.86	12.03	34.20
111946.94+133759.1	1753	290	53383	143515.80+084859.4	1812	595	53795	9.94010E-05	100.50	76.34	24.51
105819.97+130948.8	1750	048	53358	082609.95+080121.6	1758	237	53084	9.94124E-05	95.24	8.82	91.28
213909.47+004520.2	0989	616	52468	140315.71+373013.1	1642	488	53115	9.94189E-05	16.08	10.53	28.13
085856.94+573111.6	0483	461	51924	081731.55+325649.8	0862	270	52325	9.94275E-05	6.91	16.00	23.15
111946.94+133759.1	1753	290	53383	124610.88+360339.7	2022	142	53827	9.94619E-05	64.40	6.72	56.24
085813.89+544607.8	0449	459	51900	144241.22+160142.4	2763	306	54507	9.94907E-05	49.60	46.26	30.16
172209.44+273042.9	0980	147	52431	094119.95+181257.6	2369	456	53733	9.95183E-05	18.37	127.30	139.61
113425.77+061041.0	1619	121	53084	112512.94+381255.2	2037	577	53446	9.95409E-05	9.20	27.83	58.14
132214.82+005419.9	0297	322	51959	125805.31+512207.0	0886	020	52381	9.95431E-05	145.28	58.82	99.81
144650.51+051245.4	1829	134	53494	085626.95+130814.9	2433	174	53820	9.95508E-05	51.76	39.76	81.74
162443.96+480806.9	0625	252	52145	145427.76+390518.8	1351	410	52790	9.95691E-05	4.60	109.41	113.31
134636.59+012213.8	0530	288	52026	133129.89+410508.9	1464	393	53091	9.95752E-05	34.20	8.99	23.15
123558.55-023503.3	0335	236	52000	100959.91+100219.3	1308	025	53053	9.96065E-05	20.65	56.00	24.29
231641.50-092309.4	0645	351	52203	113933.49+395637.0	1972	485	53466	9.96099E-05	84.22	12.50	99.11
130157.22+635350.4	0602	229	52072	114757.68+245306.8	2514	355	53882	9.96157E-05	6.91	6.53	14.94
225220.00-011022.2	0676	140	52178	160143.01+164508.5	2199	140	53556	9.96165E-05	66.46	65.40	119.55
083511.66+261705.4	1587	273	52964	085648.97+604314.1	1785	521	54439	9.96192E-05	31.96	2.99	30.61
120719.22+640840.1	0599	253	52317	135200.33+155455.8	2743	318	54259	9.96333E-05	116.70	44.52	80.78
095915.36+384332.5	1277	633	52765	115204.84+172429.5	2512	475	53877	9.96398E-05	130.87	5.65	128.06
091928.67+021828.0	0473	441	51929	115529.37+113410.4	1610	219	53144	9.96451E-05	18.37	65.74	41.97
164132.79+253254.5	1423	200	53167	161856.13+190219.5	2969	450	54586	9.96498E-05	47.43	40.63	17.68
084858.54+003319.8	0467	159	51901	114900.34+015117.0	0515	310	52051	9.96504E-05	165.86	100.00	116.24
082810.35+324134.5	0932	473	52620	150530.14+261438.3	2154	289	54539	9.96675E-05	51.76	104.95	143.18
151040.56+421159.0	1291	582	52735	120533.62+370103.6	2108	209	53473	9.96792E-05	108.85	32.12	130.48
165035.00+440348.4	0629	021	52051	150844.67+163501.4	2765	618	54535	9.96989E-05	38.65	25.38	14.48
092421.29+515902.6	0767	468	52252	081109.14+054646.0	1295	174	52934	9.97230E-05	6.91	110.45	101.87
120437.06+113540.5	1611	125	53147	165645.58+272806.0	1691	582	53260	9.97388E-05	27.46	52.02	64.61
150932.70+201922.8	2153	046	54212	092719.09+215052.4	2289	449	53708	9.97813E-05	72.53	45.26	109.50
120922.31+413558.7	1450	315	53120	160336.42+155906.9	2197	190	53555	9.98020E-05	45.25	70.34	28.36
133635.14+145221.9	1775	569	53847	095526.77+253450.9	2344	305	53740	9.98024E-05	40.86	70.90	58.14
204354.04-010543.9	1116	287	52932	142848.32+350315.5	1644	062	53144	9.98051E-05	53.90	62.46	6.45
134311.99+111630.4	1700	021	53502	123720.58+185533.6	2599	521	54234	9.98154E-05	25.19	50.33	90.18
124314.89+145217.3	1770	304	53171	085314.85+644122.1	1876	329	54464	9.98295E-05	121.16	51.53	143.85
160930.11+475600.5	0622	273	52054	115934.33+242956.5	2655	236	54184	9.98386E-05	27.46	19.76	11.50
121332.32+675305.7	0493	509	51957	094119.95+181257.6	2369	456	53733	9.98493E-05	18.37	103.67	113.47
092805.81+564305.4	0451	593	51908	101803.78+552310.1	0946	099	52407	9.98572E-05	9.20	14.17	48.52
101129.38+043204.5	0574	342	52355	122552.03+173516.1	2597	588	54231	9.98616E-05	38.65	20.22	4.37
115231.37+460141.6	1368	547	53084	160312.20+355441.0	1682	179	53173	9.98661E-05	2.30	22.59	23.61
112428.89+461757.0	1442	311	53050	143244.41+200347.6	2774	620	54534	9.98708E-05	180.49	54.42	166.57
165709.48+410807.5	0631	057	52079	125833.97+310727.6	1994	042	53845	9.98720E-05	40.86	1.58	54.54
082810.35+324134.5	0932	473	52620	085117.41+301838.7	1589	430	52972	9.98760E-05	13.79	55.74	71.12
144158.81+340413.0	1646	264	53498	095526.77+253450.9	2344	305	53740	9.98787E-05	53.90	79.21	29.94
150450.17+415225.5	1291	476	52735	155551.65+351404.3	1417	515	53141	9.98895E-05	34.20	10.69	46.56
101014.94+631651.0	0488	292	51914	102820.33+561204.6	0947	139	52411	9.98961E-05	16.08	108.15	98.07
024655.00+004356.0	0409	457	51871	121746.04+410850.0	1995	617	53415	9.99090E-05	11.50	10.36	5.29
151503.40+342816.2	1385	621	53108	103056.73+342408.6	1958	562	53385	9.99232E-05	6.91	7.64	16.77
141845.18+030354.9	0533	602	51994	113933.49+395637.0	1972	485	53466	9.99658E-05	87.97	49.20	43.28
165645.58+272806.0	1691	582	53260	135242.42+194753.7	2769	101	54527	9.99947E-05	29.71	52.02	0.46
100916.41+563323.8	0946	396	52407	112939.08+153414.0	1754	403	53385	1.00004E-04	31.96	67.48	99.29
133546.17+465222.8	1463	630	53063	152327.08+421837.9	1678	116	53433	1.00011E-04	25.19	31.33	5.75
235925.46+002854.6	0387	472	51791	143253.31+275418.1	2134	517	53876	1.00020E-04	4.60	4.29	9.20
143229.24-010616.0	0919	325	52409	130006.02+243553.4	2662	424	54505	1.00021E-04	27.46	85.95	65.84
022848.22-091203.7	0454	151	51908	120854.94+221355.7	2644	235	54210	1.00030E-04	119.70	77.72	23.61
223707.06-093623.1	0722	227	52224	103729.05+231317.1	2477	357	54058	1.00074E-04	66.46	43.06	81.55
091221.99+544149.4	0450	020	51908	112448.19+483523.3	0965	069	52438	1.00080E-04	45.25	17.33	10.81
154948.71+263047.8	1654	258	53498	155344.56+053938.1	1822	166	53172	1.00084E-04	16.08	11.49	32.41
224217.18-094645.0	0722	008	52224	134544.00+183739.9	2755	391	54507	1.00088E-04	56.03	28.35	54.54
145645.53+110142.6	1715	368	54212	154454.47+121236.9	2516	603	54240	1.00106E-04	2.30	0.96	0.23
143454.72+285624.5	2134	604	53876	091109.79+201432.4	2286	549	53700	1.00111E-04	22.92	21.99	61.91
121332.32+675305.7	0493	509	51957	172209.44+273042.9	0980	147	52431	1.00115E-04	0.00	35.26	43.28
084725.18+412649.7	0829	460	52296	121454.20+332058.7	1999	285	53503	1.00126E-04	45.25	7.07	82.89
134006.80+184122.1	2642	181	54232	152651.05+161618.4	2781	558	54266	1.00132E-04	80.39	103.50	48.30
125605.21+650954.0	0601	600	52316	093452.63+092723.3	1304	452	52993	1.00148E-04	9.20	79.28	74.92
132139.31-032643.8	0341	122	51690	100941.81+481719.4	0872	571	52339	1.00151E-04	13.79	21.39	8.51
133700.08+024925.5	0528	489	52022	111617.52+242548.9	2493	514	54115	1.00175E-04	119.70	97.52	23.38
105954.00+004647.7	0277	418	51908	085813.89+544607.8	0449	459	51900	1.00177E-04	51.76	1.15	26.33
105150.54+522847.2	1010	062	52649	133635.14+145221.9	1775	569	53847	1.00189E-04	29.71	6.87	8.97
123505.91-003022.3	0290	221	51941	162307.62+390932.3	1172	300	52759	1.00229E-04	100.50	138.13	71.53
113538.10+591408.8	0952	105	52409	160735.81+104958.0	2525	109	54569	1.00233E-04	49.60	19.67	11.50
142443.08+033005.1	0585	288	52027	130837.34+192346.6	2617	153	54502	1.00246E-04	112.05	19.13	77.67
140613.55+142206.7	1704	527	53178	091728.80+124438.9	2577	499	54086	1.00272E-04	6.91	0.91	1.61
093559.86+113854.9	1741	586	53052	121525.97+163412.7	2596	049	54207	1.00282E-04	9.20	45.90	27.46
030404.45+010327.5	0411	526	51817	084557.21+090119.5	1760	266	53086	1.00288E-04	29.71	3.33	23.83
165739.83+350426.9	0972	363	52435	091847.09+205901.1	2288	542	53699	1.00290E-04	34.20	20.25	55.18
111003.85+135610.3	1751	076	53377	124129.25+183650.2	2600	458	54243	1.00298E-04	29.71	59.39	102.55
221640.52-072504.1	0719	443	52203	145600.83+321504.4	1647	088	53531	1.00301E-04	36.43	33.33	8.97
131757.32+440919.1	1375	080	53084	162936.55+252040.8	1573	578	53226	1.00310E-04	0.00	35.65	39.76
141026.12+124103.2	1706	303	53442	101614.54+155022.6	2588	553	54174	1.00310E-04	6.91	4.28	2.30
162709.93+004122.6	0364	518	52000	111014.87+363731.7	2030	239	53499	1.00312E-04	64.40	79.85	50.03
092411.82+093153.1	1302	460	52763	102549.18+220435.6	2366	160	53741	1.00316E-04	139.61	43.04	110.46
110926.72+022450.6	0509	498	52374	163558.31+223002.6	1571	152	53174	1.00336E-04	11.50	42.71	30.61
102350.73+065103.8	0998	483	52750	144646.93+450737.2	1675	208	53466	1.00340E-04	84.22	89.41	27.91
115317.67+232836.9	2513	367	54141	134517.89+154204.5	2742	252	54233	1.00359E-04	68.50	25.68	88.15
141644.37+441557.4	1394	482	53108	085117.41+301838.7	1589	430	52972	1.00399E-04	68.50	73.78	10.35
092037.81+105954.2	1740	434	53050	134715.49+292624.2	2017	606	53474	1.00405E-04	72.53	55.55	117.00
115329.76+073428.2	1621	036	53383	102111.56+210304.9	2365	014	53739	1.00422E-04	29.71	9.57	37.54
205954.50-001917.3	0984	147	52442	154640.75+300123.7	1390	372	53142	1.00433E-04	20.65	19.89	1.15
105338.37-002804.3	0276	155	51909	144454.69+592346.2	0608	175	52081	1.00436E-04	4.60	45.31	61.29
102144.66+063846.4	0998	430	52750	134203.82+162546.2	2607	079	54184	1.00447E-04	38.65	6.54	31.29
105558.69+415900.3	1435	426	52996	160735.81+104958.0	2525	109	54569	1.00513E-04	108.85	1.80	121.45
162449.81+483045.6	0625	231	52145	100128.61+502756.8	1006	455	52708	1.00516E-04	80.39	36.83	59.40
153851.97+570814.5	0617	329	52072	160047.46+091934.2	1728	510	53228	1.00527E-04	45.25	54.93	92.19
145905.65+473249.9	1049	427	52751	121941.76+325349.1	2013	340	53818	1.00572E-04	91.64	7.73	98.59
085952.71+033318.4	0565	566	52225	121014.50+464218.9	1449	002	53116	1.00582E-04	56.03	80.92	31.06
142136.36+371128.8	1381	281	53089	150932.70+201922.8	2153	046	54212	1.00590E-04	47.43	42.99	15.63
214119.31+112825.5	0732	179	52221	081404.24+274024.4	1206	474	52670	1.00591E-04	4.60	44.95	45.47
123105.03+100425.0	1232	494	52731	165829.70+263633.3	1692	547	53473	1.00613E-04	62.33	19.86	77.28
125846.48+332234.6	2006	239	53476	091946.88+202423.5	2288	594	53699	1.00616E-04	36.43	32.45	83.27
122649.98+081624.8	1626	573	53472	165003.04+270558.9	1691	226	53260	1.00622E-04	86.10	105.77	23.38
134855.27-032141.4	0913	046	52433	144646.93+450737.2	1675	208	53466	1.00626E-04	93.45	124.91	60.87
092612.00+363531.3	1274	537	52995	112453.14+451435.8	1441	042	53083	1.00627E-04	84.22	67.65	15.40
121018.82+480449.2	1449	590	53116	101401.25+352950.6	1954	241	53357	1.00629E-04	40.86	17.92	58.98
135545.07+325835.9	2117	483	54115	142519.75+272436.1	2134	309	53876	1.00655E-04	16.08	5.66	10.35
154640.75+300123.7	1390	372	53142	160135.70+220204.0	2173	417	53874	1.00665E-04	45.25	1.86	45.91
212608.96+110610.5	0730	473	52466	105236.47+281034.0	2358	632	53797	1.00682E-04	108.85	55.17	156.63
020114.32-090959.5	0666	168	52149	163454.92+164205.2	2207	149	53558	1.00685E-04	38.65	68.18	34.20
093932.01+044210.7	0570	330	52266	172714.03+301515.5	2974	039	54592	1.00766E-04	11.50	22.33	63.57
083804.31+341604.5	0933	497	52642	150439.08+364533.8	1352	163	52819	1.00771E-04	112.05	8.31	115.48
134855.27-032141.4	0913	046	52433	110910.34+321446.3	2106	070	53714	1.00793E-04	29.71	96.32	71.73
121014.50+464218.9	1449	002	53116	130724.69+371156.9	2016	523	53799	1.00827E-04	31.96	90.13	66.87
142355.41+644055.0	0499	362	51988	151248.64+451213.2	1050	246	52721	1.00867E-04	40.86	14.96	57.51
082701.64+394931.8	0894	491	52615	150805.13+185243.2	2792	145	54556	1.00879E-04	18.37	49.39	62.33
163949.52+424153.0	0628	482	52083	105558.69+415900.3	1435	426	52996	1.00924E-04	138.42	6.45	139.96
143456.71+022826.4	0536	398	52024	154949.50+133500.4	2519	470	54570	1.00927E-04	40.86	61.04	15.17
102820.33+561204.6	0947	139	52411	155344.56+053938.1	1822	166	53172	1.00946E-04	4.60	12.88	3.45
080508.92+190936.5	1923	537	53319	103402.92+165119.3	2592	618	54178	1.00950E-04	76.49	28.63	52.61
105344.82+050113.4	0579	559	52338	115042.75+211348.9	2511	078	53882	1.00950E-04	47.43	23.82	23.38
130651.92+012717.7	0524	054	52027	122957.67+515159.6	0884	154	52374	1.00955E-04	43.06	30.95	7.36
093618.77+404322.0	1215	397	52725	115947.32+083307.8	1622	605	53385	1.00963E-04	76.49	6.11	87.04
141311.44+624909.8	0606	398	52365	124941.89+252838.9	2661	405	54505	1.01018E-04	38.65	20.66	16.54
213819.52-010526.0	0989	050	52468	120253.28+252815.9	2656	347	54484	1.01035E-04	107.22	29.25	126.56
221640.52-072504.1	0719	443	52203	121454.20+332058.7	1999	285	53503	1.01037E-04	62.33	60.51	6.21
204637.36-002932.7	0982	166	52466	162741.39+081427.5	2532	105	54589	1.01041E-04	27.46	80.63	51.33
160142.11+180221.3	2199	428	53556	150930.62+135647.3	2752	326	54533	1.01041E-04	4.60	32.87	15.40
131952.38-022543.3	0341	235	51690	123402.58+220803.8	2647	175	54495	1.01055E-04	34.20	19.40	15.63
115133.78+552012.1	1016	556	52759	155854.87+105051.1	2523	485	54572	1.01056E-04	40.86	104.70	115.63
120324.32+072049.3	1623	192	53089	132011.68+365614.3	2032	062	53815	1.01069E-04	74.52	33.78	44.38
125709.20+534739.9	1039	256	52707	090340.16+350430.2	1211	592	52964	1.01162E-04	45.25	22.02	24.51
120521.38+451520.7	1370	339	53090	000500.53+010220.8	1490	368	52994	1.01169E-04	139.61	55.52	163.33
100941.81+481719.4	0872	571	52339	151202.74+230918.8	2155	131	53820	1.01191E-04	27.46	30.42	0.23
154502.82+513500.8	0796	590	52401	165829.70+263633.3	1692	547	53473	1.01201E-04	9.20	100.78	92.91
095915.36+384332.5	1277	633	52765	115231.37+460141.6	1368	547	53084	1.01205E-04	82.31	26.38	104.74
144832.43+363155.3	1383	461	53116	142402.65+263624.8	2131	460	53819	1.01209E-04	107.22	24.43	96.66
083458.56+043104.2	1186	152	52646	161113.14+085857.9	2526	058	54582	1.01226E-04	70.52	110.94	48.74
140613.55+142206.7	1704	527	53178	091909.46+262118.1	2087	507	53415	1.01230E-04	58.14	11.16	39.09
091158.65+515720.2	0553	120	51999	134715.49+292624.2	2017	606	53474	1.01234E-04	66.46	38.57	103.90
164526.52+224123.6	1570	606	53149	133224.21+080402.6	1801	416	54156	1.01247E-04	9.20	21.05	9.20
105732.69+470612.0	0963	016	52643	152001.69+455855.4	1051	322	52468	1.01256E-04	78.45	39.53	44.60
085009.63+294413.7	1589	459	52972	131518.31+072228.6	1795	036	54507	1.01257E-04	91.64	18.56	82.31
221654.31-004851.6	1104	060	52912	162933.74+244604.7	1574	637	53476	1.01259E-04	84.22	30.28	104.40
115013.26+440511.4	1368	202	53084	144417.95+283542.0	2141	284	53764	1.01268E-04	38.65	58.84	114.86
130120.14+591918.3	0957	063	52398	091926.42+294751.1	1938	213	53379	1.01268E-04	108.85	29.31	85.16
133404.17+354735.3	1993	528	53762	144209.44+211027.7	2789	480	54555	1.01302E-04	76.49	33.14	45.69
115115.38+003826.9	0284	412	51943	154043.08+572202.1	0617	371	52072	1.01302E-04	13.79	84.78	96.66
134023.25+061639.8	1803	315	54152	083532.11+100023.4	2572	606	54056	1.01349E-04	45.25	4.84	51.11
131302.70+351632.2	2016	029	53799	140012.27+232346.7	2784	474	54529	1.01357E-04	45.25	12.96	41.08
153928.73+465538.4	1168	358	52731	111946.94+133759.1	1753	290	53383	1.01357E-04	11.50	85.57	88.71
013514.53-005318.9	0400	044	51820	113011.78+012743.8	0512	093	51992	1.01365E-04	58.14	5.48	61.50
154701.93+350013.5	1402	625	52872	105323.49+141001.9	1750	394	53358	1.01399E-04	100.50	64.20	36.65
105843.42-001847.7	0276	030	51909	140817.56-011432.1	0916	328	52378	1.01417E-04	25.19	103.78	85.35
130907.22+560326.6	1319	258	52791	145643.59+124644.5	2751	285	54243	1.01431E-04	2.30	35.62	39.32
153851.97+570814.5	0617	329	52072	143627.78+343416.8	1645	119	53172	1.01431E-04	22.92	111.95	108.36
081339.38+460341.3	0441	320	51868	151806.60+593305.6	0613	195	52345	1.01433E-04	6.91	68.25	73.13
110706.43+504641.6	0877	588	52353	082609.95+080121.6	1758	237	53084	1.01440E-04	64.40	9.52	60.24
085949.02+072321.3	1299	015	52972	152945.10+285839.2	1652	198	53555	1.01442E-04	95.24	98.48	3.22
085837.05+483022.5	0764	530	52238	134255.87+221931.5	2654	529	54231	1.01461E-04	128.20	121.08	5.06
134311.99+111630.4	1700	021	53502	111946.94+133759.1	1753	290	53383	1.01476E-04	53.90	21.01	70.92
081948.59+302139.8	0931	175	52619	144650.51+051245.4	1829	134	53494	1.01477E-04	56.03	36.60	88.34
100100.68+634658.3	0487	576	51943	081017.67+055054.5	1295	186	52934	1.01508E-04	60.24	21.43	22.47
022848.22-091203.7	0454	151	51908	162446.23+185403.2	2970	503	54589	1.01520E-04	82.31	6.98	109.82
132750.41+440526.2	1376	598	53089	161803.88+100616.8	2529	431	54585	1.01526E-04	2.30	49.35	71.93
152923.69+503800.6	1166	559	52751	154538.32+065935.6	1821	587	53167	1.01529E-04	29.71	14.98	16.54
115934.33+242956.5	2655	236	54184	152651.05+161618.4	2781	558	54266	1.01537E-04	97.01	64.89	28.13
103435.00+133003.1	1748	393	53112	151202.74+230918.8	2155	131	53820	1.01538E-04	51.76	5.13	54.32
142835.97+132155.9	1708	555	53503	082055.08+594432.9	1873	446	54437	1.01569E-04	49.60	0.66	62.12
100335.98+070401.0	0995	563	52731	112512.94+381255.2	2037	577	53446	1.01571E-04	20.65	18.43	0.00
020114.32-090959.5	0666	168	52149	144650.51+051245.4	1829	134	53494	1.01577E-04	49.60	110.77	71.93
161523.18+313741.8	1420	373	53146	125342.32+084031.4	1791	094	54266	1.01598E-04	6.91	44.74	51.33
102111.56+210304.9	2365	014	53739	142140.92+163733.5	2759	100	54534	1.01601E-04	9.20	33.99	31.06
122833.03+285008.4	2234	242	53823	113353.18+165058.9	2499	039	54176	1.01621E-04	53.90	41.18	84.97
114824.96+125835.1	1609	429	53142	091103.17+154524.9	2437	212	53848	1.01622E-04	91.64	35.11	116.85
115329.76+073428.2	1621	036	53383	134715.49+292624.2	2017	606	53474	1.01632E-04	40.86	16.48	27.46
075349.72+331425.2	0890	367	52583	084708.53+223552.3	2085	288	53379	1.01655E-04	76.49	17.79	48.74
155737.98+264554.0	1655	450	53523	125427.43+100522.7	1791	541	54266	1.01660E-04	74.52	35.66	41.30
233942.39-101859.8	0647	108	52553	120922.31+413558.7	1450	315	53120	1.01681E-04	13.79	69.20	80.39
113126.68-030257.6	0326	062	52375	141055.79+344400.2	1839	429	53471	1.01703E-04	87.97	69.47	13.79
154810.37+471900.6	1168	481	52731	142239.98+080535.8	1811	093	53533	1.01716E-04	49.60	1.41	38.21
123558.55-023503.3	0335	236	52000	092421.29+515902.6	0767	468	52252	1.01724E-04	18.37	28.57	39.54
144646.93+450737.2	1675	208	53466	153647.69+152149.9	2782	485	54592	1.01728E-04	45.25	20.17	7.59
123529.00+024432.6	0520	597	52288	143052.55+431341.2	1395	548	52825	1.01729E-04	60.24	65.98	6.45
160312.20+355441.0	1682	179	53173	074610.46+490146.5	1868	094	53318	1.01750E-04	47.43	10.71	50.68
122957.67+515159.6	0884	154	52374	100000.37+222826.2	2298	107	53737	1.01785E-04	34.20	17.21	15.40
214119.31+112825.5	0732	179	52221	160809.46+260503.8	1393	183	52824	1.01807E-04	56.03	6.19	38.21
150827.67+603407.4	0611	101	52055	104620.96+495337.8	0876	317	52669	1.01815E-04	0.00	88.85	78.84
103737.02+073517.4	1000	336	52643	151808.50+202230.5	2156	119	54525	1.01828E-04	53.90	31.08	13.79
123558.55-023503.3	0335	236	52000	093946.56+021245.9	0477	496	52026	1.01848E-04	22.92	88.37	75.71
141204.81+025339.1	0533	372	51994	083804.31+341604.5	0933	497	52642	1.01853E-04	25.19	52.55	81.35
144355.99+385251.8	1350	492	52786	131525.37+521903.0	1667	333	53430	1.01860E-04	76.49	96.80	24.74
113721.92+622635.3	0776	490	52319	170716.80+370358.3	2971	551	54590	1.01879E-04	11.50	31.15	51.97
104312.84+440530.8	1431	064	52992	132012.14+271447.2	2244	337	53795	1.01884E-04	6.91	7.94	3.68
081948.59+302139.8	0931	175	52619	085626.95+130814.9	2433	174	53820	1.01885E-04	4.60	3.28	8.05
142306.13-005134.7	0305	289	51613	131712.34+431300.8	1376	265	53089	1.01908E-04	9.20	25.38	12.19
085837.05+483022.5	0764	530	52238	142216.88+105438.8	1707	452	53885	1.01919E-04	62.33	105.13	141.70
135918.62+142735.3	1778	619	53883	130845.71+252417.8	2663	333	54234	1.01920E-04	40.86	57.49	98.42
114854.23+481342.7	1446	339	53080	124143.37+251338.9	2660	497	54504	1.01956E-04	45.25	2.07	45.04
155344.56+053938.1	1822	166	53172	134517.89+154204.5	2742	252	54233	1.01985E-04	4.60	72.59	78.45
160930.11+475600.5	0622	273	52054	134006.80+184122.1	2642	181	54232	1.02020E-04	6.91	64.69	63.78
130430.59+130218.0	1696	409	53116	115029.44+252013.6	2510	530	53877	1.02029E-04	45.25	127.57	103.06
152754.34+452912.4	1051	605	52468	143344.84+063615.5	1828	381	53504	1.02031E-04	66.46	96.79	38.65
110943.00+073539.4	1004	464	52723	133635.14+145221.9	1775	569	53847	1.02034E-04	110.46	1.97	108.69
112453.14+451435.8	1441	042	53083	112250.95+143732.5	1753	477	53383	1.02040E-04	31.96	34.55	4.37
153851.97+570814.5	0617	329	52072	170711.76+221908.9	1689	433	53177	1.02056E-04	110.46	54.39	153.60
122957.67+515159.6	0884	154	52374	093051.69+331416.3	1593	059	52991	1.02058E-04	16.08	70.31	76.49
133635.14+145221.9	1775	569	53847	105217.33+211819.3	2484	473	54144	1.02065E-04	6.91	50.37	56.03
083722.41+582501.8	1784	402	54425	094025.95+233609.3	2296	189	53735	1.02069E-04	47.43	30.02	76.89
234942.58+155458.6	0749	326	52226	143846.45+140426.0	2748	180	54234	1.02100E-04	110.46	12.21	121.02
135338.80+483255.2	1284	615	52736	085117.41+301838.7	1589	430	52972	1.02100E-04	25.19	28.92	57.30
144001.64+610133.8	0608	368	52081	165035.00+440348.4	0629	021	52051	1.02112E-04	22.92	35.21	10.58
095945.13+500924.4	1006	470	52708	110134.55+190909.1	2485	487	54176	1.02120E-04	11.50	25.90	17.46
214119.31+112825.5	0732	179	52221	080708.03+522749.6	1870	027	53383	1.02130E-04	27.46	32.10	1.84
082609.95+080121.6	1758	237	53084	101519.22+154433.0	2588	555	54174	1.02150E-04	47.43	50.97	18.37
082701.64+394931.8	0894	491	52615	092600.11+212251.0	2290	016	53727	1.02154E-04	40.86	117.02	98.42
103704.52+654315.1	0489	515	51930	160047.46+091934.2	1728	510	53228	1.02160E-04	84.22	78.14	6.21
142854.96+265233.2	2134	124	53876	163127.17+172526.5	2207	477	53558	1.02162E-04	6.91	16.53	17.46
074553.16+334420.4	0542	001	51993	125423.13+305018.5	2239	609	53726	1.02174E-04	13.79	52.09	35.09
080356.50+281835.5	0929	459	52581	121454.20+332058.7	1999	285	53503	1.02181E-04	125.44	111.54	25.42
142355.41+644055.0	0499	362	51988	164132.79+253254.5	1423	200	53167	1.02184E-04	20.65	51.95	55.18
130941.87+454057.2	1459	069	53117	115838.52+153410.0	1763	537	53463	1.02193E-04	87.97	9.92	95.42
114948.80+000855.9	0283	638	51959	120253.28+252815.9	2656	347	54484	1.02204E-04	86.10	18.05	78.06
081529.11+035153.0	1184	490	52641	091207.02+334829.0	1273	211	52993	1.02221E-04	45.25	56.41	55.18
020902.85-082531.8	0667	462	52163	144209.44+211027.7	2789	480	54555	1.02246E-04	86.10	20.38	72.73
120348.30+272439.1	2226	543	53819	134037.76+253619.5	2246	121	53767	1.02278E-04	70.52	26.87	27.68
140008.03+031313.6	0531	528	52028	083414.25+393405.2	0828	385	52317	1.02279E-04	31.96	30.84	67.27
144241.22+160142.4	2763	306	54507	144209.44+211027.7	2789	480	54555	1.02281E-04	27.46	26.51	3.45
082701.64+394931.8	0894	491	52615	135330.84+403122.1	1378	376	53061	1.02302E-04	40.86	0.65	48.95
131426.44+010545.2	0295	577	51985	115038.50+071814.3	1622	273	53385	1.02336E-04	53.90	36.07	11.27
153851.97+570814.5	0617	329	52072	231641.50-092309.4	0645	351	52203	1.02352E-04	27.46	31.62	2.99
143539.70+021044.7	0536	439	52024	112237.51+425711.5	1365	194	53062	1.02359E-04	84.22	68.06	21.10
095411.97+561655.7	0557	146	52253	135242.42+194753.7	2769	101	54527	1.02393E-04	6.91	72.00	70.52
005102.42-010244.4	0394	209	51913	101759.83+023020.4	0503	428	51999	1.02411E-04	25.19	32.06	10.58
134610.18+051010.7	0855	354	52375	152710.31+321347.9	1387	075	53118	1.02415E-04	13.79	5.32	11.50
101930.42+522411.8	0904	085	52381	133433.68+492445.7	1283	441	52762	1.02420E-04	22.92	17.49	39.32
005102.42-010244.4	0394	209	51913	134006.80+184122.1	2642	181	54232	1.02423E-04	72.53	39.57	52.40
082910.24+470516.4	0549	423	51981	133910.77+514437.1	1668	621	53433	1.02426E-04	68.50	51.47	20.42
131028.07+074537.4	1795	514	54507	115934.33+242956.5	2655	236	54184	1.02437E-04	97.01	31.67	112.37
140008.03+031313.6	0531	528	52028	234150.36-100242.5	0648	280	52559	1.02439E-04	132.18	48.09	111.58
130907.22+560326.6	1319	258	52791	162512.52+184710.9	2970	151	54589	1.02454E-04	95.24	70.16	27.91
081808.85+090251.1	2571	453	54055	172132.53+302716.5	2974	220	54592	1.02460E-04	25.19	16.62	4.37
160047.46+091934.2	1728	510	53228	085747.79+144832.3	2433	422	53820	1.02467E-04	112.05	61.23	53.47
131952.38-022543.3	0341	235	51690	104312.84+440530.8	1431	064	52992	1.02487E-04	0.00	11.35	0.00
112506.75-000800.0	0281	232	51614	162354.61+100444.5	2532	342	54589	1.02494E-04	43.06	21.96	20.65
113255.58+313009.6	1974	148	53430	121525.97+163412.7	2596	049	54207	1.02500E-04	9.20	40.71	58.35
082810.35+324134.5	0932	473	52620	141644.37+441557.4	1394	482	53108	1.02523E-04	56.03	117.44	80.00
151806.60+593305.6	0613	195	52345	091817.92+670811.8	1877	509	54464	1.02526E-04	16.08	55.84	72.53
105323.49+141001.9	1750	394	53358	080844.84+140737.4	2268	558	53682	1.02538E-04	113.62	4.17	112.21
141404.80+134455.8	1706	468	53442	135424.90+243006.3	2119	281	53792	1.02542E-04	45.25	15.93	14.71
162534.41+074213.5	1732	611	53501	122555.38+205710.0	2611	605	54477	1.02558E-04	86.10	51.59	125.17
131302.70+351632.2	2016	029	53799	131450.45+343111.7	2023	261	53851	1.02565E-04	76.49	11.98	91.46
005102.42-010244.4	0394	209	51913	114240.26+154809.2	1761	366	53376	1.02579E-04	62.33	113.78	65.02
120821.79+645453.6	0599	476	52317	002100.95-100304.2	0653	392	52145	1.02594E-04	91.64	35.60	66.87
004639.86+000732.1	0394	353	51913	125833.97+310727.6	1994	042	53845	1.02603E-04	84.22	44.16	55.81
145344.86+030855.9	0588	131	52045	094450.76+151236.9	2581	074	54085	1.02612E-04	18.37	52.75	74.32
095023.19+024651.7	0481	362	51908	123647.13+185311.3	2599	458	54234	1.02623E-04	162.87	63.62	134.73
094025.95+233609.3	2296	189	53735	091031.45+182610.7	2437	403	53848	1.02624E-04	152.46	127.67	44.16
091603.24+012743.5	0472	567	51955	092220.99+290012.6	1939	319	53389	1.02627E-04	78.45	17.04	66.66
105515.19+392504.7	1435	183	52996	142140.92+163733.5	2759	100	54534	1.02638E-04	91.64	3.20	91.28
010400.91-091642.0	0659	349	52199	091334.97+352540.8	1273	414	52993	1.02649E-04	31.96	96.45	65.64
130717.34+125206.1	1696	485	53116	104221.22+323009.0	2019	456	53430	1.02652E-04	16.08	54.80	85.35
145742.76+243614.4	2149	276	54509	134006.80+184122.1	2642	181	54232	1.02655E-04	64.40	22.31	41.97
120719.22+640840.1	0599	253	52317	133118.02+111514.6	1699	094	53148	1.02676E-04	116.70	8.93	131.40
074454.61+441903.4	1736	115	53052	132747.47+284259.9	1978	224	53473	1.02676E-04	36.43	23.67	57.09
085711.87+041718.9	1190	067	52670	135710.07+365350.9	1642	306	53115	1.02690E-04	68.50	33.06	38.65
145317.44+003441.1	0309	428	51994	171441.14+293755.7	0977	501	52410	1.02745E-04	18.37	20.00	38.21
082510.09+031801.4	1185	088	52642	083436.22+311618.9	1208	536	52672	1.02756E-04	70.52	58.82	117.15
023219.52+002106.8	0407	512	51820	120821.79+645453.6	0599	476	52317	1.02758E-04	66.46	65.98	3.45
123611.21+112921.6	1616	126	53169	134845.69+334103.7	2028	058	53818	1.02776E-04	16.08	72.34	87.22
081948.59+302139.8	0931	175	52619	132125.56+320605.2	2104	563	53852	1.02807E-04	66.46	18.40	53.47
141204.81+025339.1	0533	372	51994	110227.91+394434.4	1988	427	53469	1.02820E-04	108.85	15.47	94.17
144001.64+610133.8	0608	368	52081	154854.44+172919.1	2170	306	53875	1.02835E-04	103.90	95.22	14.71
134855.27-032141.4	0913	046	52433	153647.69+152149.9	2782	485	54592	1.02865E-04	53.90	111.78	67.68
110227.91+394434.4	1988	427	53469	125527.65+365157.2	2031	420	53848	1.02873E-04	129.54	59.63	102.21
021141.94-075852.4	0667	525	52163	134403.94+103552.3	1701	249	53142	1.02896E-04	102.21	43.26	77.87
112453.14+451435.8	1441	042	53083	103729.05+231317.1	2477	357	54058	1.02897E-04	105.57	43.75	47.00
022540.43+005720.9	0406	535	51869	103729.05+231317.1	2477	357	54058	1.02913E-04	27.46	77.89	27.68
134006.80+184122.1	2642	181	54232	145404.41+153112.9	2764	226	54535	1.02913E-04	91.64	32.29	118.06
170306.10+615244.4	0351	489	51780	132654.16+221135.2	2652	584	54508	1.02922E-04	49.60	63.25	21.33
142136.36+371128.8	1381	281	53089	080844.84+140737.4	2268	558	53682	1.02923E-04	6.91	59.35	66.25
132011.68+365614.3	2032	062	53815	152848.98+200649.1	2164	380	53886	1.02927E-04	2.30	27.11	23.61
104221.22+323009.0	2019	456	53430	110456.26+361041.9	2034	377	53466	1.02954E-04	6.91	11.11	18.14
124236.06+615926.8	0781	161	52373	081109.14+054646.0	1295	174	52934	1.02990E-04	80.39	73.68	125.86
145344.86+030855.9	0588	131	52045	154003.02+011055.2	2955	186	54562	1.03010E-04	36.43	6.48	22.24
160047.46+091934.2	1728	510	53228	102018.17+243244.5	2346	560	53734	1.03025E-04	2.30	66.92	42.63
173630.43+573534.1	0358	534	51818	154640.75+300123.7	1390	372	53142	1.03034E-04	135.98	57.95	95.60
140603.23+045343.1	0582	463	52045	152651.05+161618.4	2781	558	54266	1.03041E-04	34.20	81.78	67.68
125014.17+155038.1	1770	521	53171	115339.64+171447.0	2512	497	53877	1.03048E-04	62.33	12.50	68.09
144707.17+371212.5	1383	366	53116	142434.22+353638.9	1644	493	53144	1.03056E-04	38.65	24.61	37.76
130717.34+125206.1	1696	485	53116	152247.89+125941.7	2753	513	54234	1.03056E-04	64.40	7.01	60.03
115231.37+460141.6	1368	547	53084	122833.03+285008.4	2234	242	53823	1.03076E-04	49.60	20.88	65.84
080249.89+280848.9	0929	407	52581	132011.68+365614.3	2032	062	53815	1.03086E-04	78.45	30.60	45.69
125527.65+365157.2	2031	420	53848	145742.76+243614.4	2149	276	54509	1.03099E-04	13.79	54.21	91.10
093412.91+451956.1	1202	393	52672	125427.43+100522.7	1791	541	54266	1.03119E-04	119.70	9.01	111.89
100547.73+035630.7	0573	183	52325	081404.24+274024.4	1206	474	52670	1.03129E-04	103.90	33.57	75.11
143238.28+121559.5	1710	277	53504	144057.01+055457.7	1829	315	53494	1.03134E-04	70.52	18.28	87.60
075004.25+254140.6	0858	044	52316	142402.65+263624.8	2131	460	53819	1.03146E-04	121.16	28.79	107.71
081821.11+040454.2	1184	416	52641	084708.53+223552.3	2085	288	53379	1.03150E-04	53.90	32.73	19.97
134910.81+503101.6	1669	072	53433	123116.10+265630.6	2235	185	53847	1.03154E-04	13.79	79.01	68.70
100732.79+044018.3	0573	451	52325	113401.82+110314.2	1607	244	53083	1.03156E-04	20.65	97.14	108.04
142548.68+311402.1	2129	626	54252	124143.37+251338.9	2660	497	54504	1.03161E-04	118.21	68.76	157.60
130957.06+304029.3	2009	408	53904	130845.71+252417.8	2663	333	54234	1.03165E-04	105.57	12.64	99.29
111343.43+105954.6	1604	059	53078	160909.97+104942.6	2525	078	54569	1.03166E-04	13.79	22.41	44.16
132111.05+282103.6	2002	095	53471	132747.28+175340.7	2606	375	54154	1.03189E-04	34.20	26.88	12.19
105153.76+565005.6	0949	254	52427	081245.65+105305.2	2421	416	54153	1.03207E-04	95.24	48.86	33.30
085605.61+545109.4	0448	041	51900	125833.97+310727.6	1994	042	53845	1.03214E-04	29.71	23.81	34.87
123136.43+002719.2	0289	585	51990	132735.13+240538.0	2665	355	54232	1.03217E-04	86.10	51.54	52.83
130307.05+043735.8	0849	173	52439	105819.97+130948.8	1750	048	53358	1.03232E-04	53.90	83.13	112.05
111243.77+203802.5	2492	128	54178	134316.07+185304.0	2642	557	54232	1.03233E-04	13.79	33.94	17.46
102159.94+512906.5	1008	493	52707	152710.31+321347.9	1387	075	53118	1.03236E-04	116.70	102.53	20.88
023219.52+002106.8	0407	512	51820	002100.95-100304.2	0653	392	52145	1.03242E-04	29.71	32.28	63.78
151307.74+605957.0	0611	076	52055	110939.35+464349.7	1438	466	53054	1.03275E-04	89.82	85.92	4.60
091738.70+021549.1	0473	424	51929	104437.17+024213.5	0506	584	52022	1.03298E-04	66.46	82.54	19.28
124655.71+400701.7	1985	161	53431	122049.26+291142.3	2232	209	53827	1.03300E-04	2.30	86.33	86.48
225220.00-011022.2	0676	140	52178	114242.76+250905.0	2505	569	53856	1.03307E-04	4.60	42.24	48.09
131952.38-022543.3	0341	235	51690	133856.38+263345.0	2246	389	53767	1.03310E-04	47.43	39.87	11.04
080010.93+395234.3	0544	443	52201	075238.77+265219.6	0858	520	52316	1.03369E-04	51.76	31.33	40.20
144648.56+485810.3	1047	079	52733	170139.77+203112.9	1425	182	52913	1.03371E-04	82.31	5.77	87.41
163058.84+214615.3	1659	324	53224	134255.87+221931.5	2654	529	54231	1.03373E-04	134.73	15.02	144.73
125422.84+262005.1	2240	216	53823	144957.95+211817.8	2790	459	54555	1.03394E-04	138.42	118.35	30.61
114240.26+154809.2	1761	366	53376	124129.25+183650.2	2600	458	54243	1.03403E-04	60.24	23.61	40.20
124314.89+145217.3	1770	304	53171	133029.84+062348.9	1801	288	54156	1.03408E-04	58.14	32.24	81.16
151356.80+394605.2	1292	257	52736	115947.32+083307.8	1622	605	53385	1.03433E-04	72.53	46.56	111.10
125340.07+341548.3	1987	583	53765	152103.16+250430.9	2160	260	53885	1.03439E-04	13.79	62.02	54.32
123342.03+310445.4	2234	570	53823	144957.95+211817.8	2790	459	54555	1.03442E-04	45.25	14.41	57.72
100505.62+021251.6	0501	511	52235	125833.97+310727.6	1994	042	53845	1.03444E-04	151.48	65.44	124.46
014804.14+004915.4	0402	339	51793	081731.55+325649.8	0862	270	52325	1.03500E-04	95.24	0.00	92.91
090702.26+245326.7	2086	504	53401	094025.95+233609.3	2296	189	53735	1.03501E-04	51.76	61.48	105.57
172209.44+273042.9	0980	147	52431	160135.70+220204.0	2173	417	53874	1.03511E-04	40.86	76.21	42.63
165632.14+414617.3	0631	118	52079	092205.53+173625.5	2439	621	53795	1.03525E-04	53.90	28.98	84.59
083456.48+345240.1	1197	063	52668	144650.51+051245.4	1829	134	53494	1.03527E-04	31.96	85.51	113.15
005824.75+004113.3	0395	452	51783	214119.31+112825.5	0732	179	52221	1.03538E-04	103.90	105.29	14.71
144707.17+371212.5	1383	366	53116	091728.80+124438.9	2577	499	54086	1.03546E-04	9.20	48.08	62.95
160641.13+471645.3	0813	545	52354	143846.45+140426.0	2748	180	54234	1.03547E-04	20.65	25.33	12.19
100100.68+634658.3	0487	576	51943	115013.26+440511.4	1368	202	53084	1.03553E-04	4.60	4.12	7.82
124813.75+031440.6	0522	529	52024	130337.87+505824.4	0887	205	52376	1.03558E-04	150.49	87.05	90.73
113650.22+300555.1	2220	486	53795	105217.33+211819.3	2484	473	54144	1.03593E-04	25.19	24.18	0.23
085605.61+545109.4	0448	041	51900	131028.07+074537.4	1795	514	54507	1.03597E-04	49.60	37.75	83.65
232344.20-005107.0	0383	203	51818	133404.17+354735.3	1993	528	53762	1.03600E-04	64.40	36.64	29.26
074351.96+334957.5	0542	208	51993	101930.42+522411.8	0904	085	52381	1.03605E-04	40.86	43.53	35.98
010931.39+144729.1	0422	514	51811	100941.81+481719.4	0872	571	52339	1.03630E-04	34.20	38.58	64.61
161955.60+004755.9	0346	577	51693	152700.99+264212.9	1848	301	54180	1.03646E-04	76.49	11.38	67.68
160323.45+381016.3	1055	227	52761	130717.34+125206.1	1696	485	53116	1.03649E-04	4.60	51.23	52.40
164858.36+340059.9	1175	466	52791	135330.84+403122.1	1378	376	53061	1.03688E-04	74.52	122.82	62.74
073926.55+414943.2	1735	101	53035	132011.68+365614.3	2032	062	53815	1.03692E-04	70.52	63.13	5.75
213909.47+004520.2	0989	616	52468	120315.99+152449.0	1764	426	53467	1.03701E-04	53.90	58.84	13.11
015856.27+130702.6	0430	015	51877	104032.45+643329.5	0489	057	51930	1.03713E-04	66.46	18.93	89.26
113808.68+431907.1	1366	030	53063	131948.58+131311.1	1698	323	53146	1.03713E-04	82.31	89.96	16.54
115154.84-005904.6	0284	128	51943	222432.74+120644.7	0737	084	52518	1.03743E-04	49.60	30.94	51.76
105150.54+522847.2	1010	062	52649	092832.62+242728.2	2294	286	53733	1.03745E-04	49.60	2.48	70.52
145815.22+003908.7	0309	588	51994	082633.95+491311.0	0443	456	51873	1.03746E-04	40.86	33.05	92.73
160735.23+321228.4	1419	234	53144	090404.15+151254.5	2434	559	53826	1.03758E-04	49.60	87.88	35.09
145407.09+315636.8	1843	526	53816	162446.23+185403.2	2970	503	54589	1.03766E-04	70.52	3.43	97.19
144646.93+450737.2	1675	208	53466	145314.76+160737.0	2764	423	54535	1.03768E-04	13.79	53.92	61.91
094551.94+063208.7	0994	360	52725	134311.99+111630.4	1700	021	53502	1.03772E-04	78.45	20.82	59.82
081733.74+493221.2	0440	542	51885	165739.83+350426.9	0972	363	52435	1.03782E-04	9.20	77.45	74.52
150932.70+201922.8	2153	046	54212	101519.22+154433.0	2588	555	54174	1.03792E-04	13.79	74.06	54.75
083919.03+450555.7	0762	609	52232	153137.22+081756.7	1723	144	53905	1.03806E-04	2.30	55.17	83.84
151008.95+255136.4	2154	056	54539	123920.84+171324.4	2599	075	54234	1.03810E-04	143.07	0.93	138.54
124333.58+593016.7	0957	306	52398	144057.01+055457.7	1829	315	53494	1.03814E-04	22.92	10.36	39.32
155042.91+530434.2	0618	444	52049	133304.25+051124.2	0853	393	52374	1.03815E-04	93.45	18.83	122.18
093436.34+320100.1	1943	204	53386	113423.49+355022.2	2012	300	53493	1.03823E-04	49.60	45.71	0.92
085952.71+033318.4	0565	566	52225	102350.73+065103.8	0998	483	52750	1.03841E-04	27.46	14.15	45.04
074727.75+212541.6	1203	106	52669	144241.22+160142.4	2763	306	54507	1.03849E-04	93.45	106.49	17.00
162909.84+224513.9	1572	130	53177	105748.42+630704.6	2882	155	54498	1.03858E-04	4.60	2.92	6.21
153928.73+465538.4	1168	358	52731	124312.93+144812.0	1770	310	53171	1.03859E-04	66.46	6.73	67.27
151806.60+593305.6	0613	195	52345	091130.28+295940.7	1936	469	53330	1.03862E-04	103.90	21.67	85.91
142746.51+630756.0	0499	090	51988	151226.00+102726.5	1718	035	53850	1.03887E-04	36.43	112.21	80.39
165035.00+440348.4	0629	021	52051	102134.23+345051.3	1958	343	53385	1.03889E-04	97.01	26.39	105.57
160930.11+475600.5	0622	273	52054	080844.84+140737.4	2268	558	53682	1.03896E-04	27.46	21.18	3.68
084858.54+003319.8	0467	159	51901	144753.99+130005.7	1712	605	53531	1.03923E-04	178.23	40.78	169.02
134749.23-015224.3	0913	554	52433	145407.09+315636.8	1843	526	53816	1.03945E-04	0.00	14.05	41.97
165709.48+410807.5	0631	057	52079	113721.92+622635.3	0776	490	52319	1.03946E-04	18.37	59.86	85.54
073926.55+414943.2	1735	101	53035	110227.91+394434.4	1988	427	53469	1.03947E-04	98.77	110.01	23.61
133700.08+024925.5	0528	489	52022	102350.73+065103.8	0998	483	52750	1.03953E-04	125.44	97.79	32.41
120437.06+113540.5	1611	125	53147	120155.31+204957.9	2608	460	54474	1.03966E-04	93.45	34.86	80.20
084618.36+505345.3	0447	207	51877	075443.64+204423.8	1583	200	52941	1.03978E-04	66.46	34.01	70.12
145317.44+003441.1	0309	428	51994	100732.79+044018.3	0573	451	52325	1.03983E-04	58.14	42.34	17.00
131011.60+460124.4	1461	313	53062	121301.11+293309.2	2230	184	53799	1.03985E-04	78.45	155.86	114.86
153851.97+570814.5	0617	329	52072	105417.13+241326.0	2481	574	54086	1.04002E-04	4.60	19.10	21.79
113011.78+012743.8	0512	093	51992	104158.47+370704.0	1998	137	53433	1.04004E-04	13.79	33.46	20.88
105312.44+222938.7	2481	120	54086	110134.55+190909.1	2485	487	54176	1.04026E-04	6.91	5.08	9.20
022848.22-091203.7	0454	151	51908	145407.09+315636.8	1843	526	53816	1.04031E-04	13.79	3.55	17.23
204623.78-061659.1	0635	170	52145	144141.19+575738.3	0790	600	52441	1.04031E-04	80.39	18.02	97.19
090021.37+490621.5	0765	399	52254	111040.10+101304.7	1221	562	52751	1.04038E-04	13.79	37.43	18.37
102303.40+440250.6	1358	527	52994	142405.08+205250.3	2787	263	54552	1.04039E-04	45.25	49.60	10.81
134132.65+065838.1	1803	395	54152	095156.72+211402.1	2363	350	53763	1.04059E-04	74.52	49.47	26.78
093423.78-003015.3	0476	223	52314	152148.92+213518.0	2161	299	53878	1.04061E-04	18.37	88.77	66.25
132750.41+440526.2	1376	598	53089	130957.06+304029.3	2009	408	53904	1.04079E-04	51.76	1.65	51.33
131951.02+060110.1	0851	529	52376	125527.65+365157.2	2031	420	53848	1.04081E-04	91.64	23.78	97.54
150107.54+315147.9	1648	258	53171	143057.53+202639.4	2774	536	54534	1.04082E-04	60.24	14.79	61.08
092857.53+073927.0	1195	629	52724	145314.76+160737.0	2764	423	54535	1.04120E-04	74.52	0.54	79.42
130138.55-021547.6	0339	387	51692	135330.84+403122.1	1378	376	53061	1.04158E-04	68.50	94.72	35.98
134446.88+413541.1	1377	442	53050	084901.64+585028.1	1785	256	54439	1.04169E-04	82.31	56.50	127.38
100505.62+021251.6	0501	511	52235	085952.71+033318.4	0565	566	52225	1.04173E-04	163.64	87.32	119.84
152811.70+442559.8	1051	114	52468	105821.39+405939.4	1437	266	53046	1.04191E-04	89.82	43.30	130.21
081032.69+531405.2	1781	437	53297	094025.95+233609.3	2296	189	53735	1.04201E-04	80.39	76.03	3.45
103737.02+073517.4	1000	336	52643	145643.59+124644.5	2751	285	54243	1.04230E-04	56.03	51.75	5.75
091926.42+294751.1	1938	213	53379	105042.87+362919.0	2090	506	53463	1.04244E-04	87.97	15.58	125.72
084218.59+362619.9	0864	112	52320	143238.28+121559.5	1710	277	53504	1.04244E-04	82.31	64.99	0.92
085747.79+144832.3	2433	422	53820	123920.84+171324.4	2599	075	54234	1.04247E-04	95.24	16.11	105.90
092350.13+014021.3	0475	307	51965	103120.00+290855.2	2354	132	53799	1.04261E-04	121.16	50.00	86.85
114900.34+015117.0	0515	310	52051	144753.99+130005.7	1712	605	53531	1.04261E-04	47.43	65.95	103.73
154810.37+471900.6	1168	481	52731	114637.09+174315.3	2508	586	53875	1.04271E-04	6.91	0.71	13.11
160407.10+143750.0	2524	410	54568	171423.37+331728.7	2973	224	54591	1.04287E-04	2.30	5.86	7.36
153232.65+050941.0	1820	254	54208	161113.14+085857.9	2526	058	54582	1.04296E-04	43.06	57.98	41.74
084337.57+253428.6	1931	419	53358	101048.78+212004.2	2365	301	53739	1.04298E-04	9.20	3.20	38.21
144141.19+575738.3	0790	600	52441	000500.53+010220.8	1490	368	52994	1.04307E-04	16.08	44.87	54.54
132759.02+014443.2	0527	233	52342	215006.72+120620.6	0733	463	52207	1.04321E-04	105.57	75.07	42.41
101759.13+461839.3	0944	482	52614	154017.98+304438.8	1389	506	53135	1.04335E-04	76.49	31.58	48.30
																				

